Topic Grouper: An Agglomerative Clustering Approach to Topic Modeling

We introduce Topic Grouper as a complementary approach in the field of probabilistic topic modeling. Topic Grouper creates a disjunctive partitioning of the training vocabulary in a stepwise manner such that resulting partitions represent topics. It is governed by a simple generative model, where the likelihood to generate the training documents via topics is optimized. The algorithm starts with one-word topics and joins two topics at every step. It therefore generates a solution for every desired number of topics ranging between the size of the training vocabulary and one. The process represents an agglomerative clustering that corresponds to a binary tree of topics. A resulting tree may act as a containment hierarchy, typically with more general topics towards the root of tree and more specific topics towards the leaves. Topic Grouper is not governed by a background distribution such as the Dirichlet and avoids hyper parameter optimizations. We show that Topic Grouper has reasonable predictive power and also a reasonable theoretical and practical complexity. Topic Grouper can deal well with stop words and function words and tends to push them into their own topics. Also, it can handle topic distributions, where some topics are more frequent than others. We present typical examples of computed topics from evaluation datasets, where topics appear conclusive and coherent. In this context, the fact that each word belongs to exactly one topic is not a major limitation; in some scenarios this can even be a genuine advantage, e.g.~a related shopping basket analysis may aid in optimizing groupings of articles in sales catalogs.

==> aplargetopics.csv <==
topicid;topicfr;worda;wordb;wordc;wordd;worde;wordf;wordg;wordh;wordi;wordj
47;538739;year;new;two;dai;week;three;month;sinc;fridai;mai
83;424458;them;make;take;mani;made;now;our;help;those;part
40;305812;state;govern;nation;unit;american;includ;countri;group;member;leader
61;304668;time;first;you;work;what;him;like;get;want;where
69;281349;said;report;offici;sai;befor;against;told;did;public;sever
45;277515;peopl;back;off;through;fire;sundai;spokesman;anoth;saturdai;area
42;176138;court;feder;charg;law;case;rule;order;investig;judg;attornei
60;129079;offic;base;former;busi;oper;announc;power;own;chief;manag
71;119423;percent;down;rate;increas;industri;econom;point;board;cost;total
43;117807;depart;right;servic;program;aid;number;center;hospit;studi;research
51;115641;presid;bush;plan;meet;talk;administr;propos;both;reagan;secretari
55;115356;million;compani;share;sale;interest;offer;deal;sell;financi;bui
59;112332;home;live;found;famili;man;children;life;women;men;known
62;105723;record;plai;star;best;book;young;perform;film;role;music
67;96161;commun;visit;miss;travel;becam;histori;art;room;often;trip
53;91814;central;texa;western;fair;southern;across;california;san;coast;florida
49;89151;call;show;newspap;appear;televis;radio;publish;station;telephon;daili
48;85648;car;train;park;drive;safeti;contain;truck;accid;transport;fuel
74;82919;john;william;robert;richard;paul;wait;king;brown;thoma;smith
50;81458;forc;militari;defens;armi;north;troop;arm;fight;soldier;weapon
46;77385;water;food;guard;farm;agricultur;river;farmer;feet;foot;fish
56;73448;market;price;trade;stock;cent;futur;exchang;higher;lower;averag
85;73131;democrat;vote;run;campaign;republican;won;dukaki;vice;jackson;candid
89;71086;billion;bank;monei;pai;cut;tax;rais;fund;budget;third
58;65857;world;war;church;mass;cathol;jewish;conflict;avoid;restor;god
99;64484;hous;committe;senat;congress;bill;measur;legisl;sen;pass;rep
111;62540;polic;kill;author;death;arrest;counti;shot;wound;victim;identifi
52;62390;air;eastern;plane;flight;airlin;iran;ship;suppli;crash;pilot
41;62094;union;south;white;black;worker;job;strike;contract;labor;employe
66;58742;citi;name;district;street;list;given;incom;wall;mayor;asset
70;51630;west;east;german;germani;british;europ;northern;london;middl;european
73;50356;drug;america;noriega;panama;command;tri;mexico;contra;cocain;gen
110;46693;parti;elect;communist;opposit;reform;conserv;seat;ministri;parliament;poland
63;46388;school;student;univers;test;educ;space;launch;colleg;mission;class
72;45998;island;ground;beach;princ;scale;relief;coup;earthquak;ceausescu;philippin
90;43408;soviet;region;gorbachev;independ;moscow;republ;indian;neighbor;india;mikhail
81;43377;oil;product;plant;produc;import;nuclear;energi;chemic;spokeswoman;export
120;37607;releas;bomb;christian;lebanon;moslem;hostag;explos;journalist;beirut;terrorist
95;34542;israel;iraq;isra;arab;palestinian;iraqi;gulf;kuwait;saudi;territori
115;29800;late;dollar;china;japan;japanes;chines;gold;yen;dealer;tokyo

==> csv/classification/OHSUMEDLDAClassificationExperiment.csv <==
topics; microAvg; macroAvg
1; 0.14526542324246772; 0.1
2; 0.266857962697274; 0.22652771504345548
3; 0.33249641319942613; 0.32134370422805764
4; 0.38916786226685796; 0.37992883162995317
5; 0.4253945480631277; 0.41346757238106474
6; 0.4519368723098996; 0.4540254999427412
7; 0.4666427546628407; 0.4549746659828278
8; 0.5086083213773315; 0.5027565017936475
9; 0.5053802008608321; 0.4973475419740975
10; 0.526183644189383; 0.5186478793161727
20; 0.6129842180774749; 0.6010821203460044
30; 0.6488522238163558; 0.6422745635481253
40; 0.6642754662840746; 0.6541070139705755
50; 0.6675035868005739; 0.6549972048013044
60; 0.6800573888091822; 0.6678467382535258
70; 0.6786226685796269; 0.6721681046618043
80; 0.6901004304160688; 0.6846018171516127
90; 0.6893830703012912; 0.6870026372357344
100; 0.6904591104734576; 0.6835646242879421
200; 0.7040889526542324; 0.7004458690704313
300; 0.7184361549497847; 0.7092817746582389
400; 0.7248923959827833; 0.7178972231074559
500; 0.7230989956958394; 0.7167570402550103


==> csv/classification/OHSUMEDLDAClassificationExperimentOpt.csv <==
topics; microAvg; macroAvg
1; 0.14526542324246772; 0.1
2; 0.23350071736011477; 0.2299621168641705
3; 0.30774748923959827; 0.30967021876713
4; 0.39239598278335724; 0.3828922802065209
5; 0.4401004304160689; 0.4274383805029521
6; 0.4601865136298422; 0.469479826178128
7; 0.4583931133428981; 0.4492839248649353
8; 0.44368723098995694; 0.4581881210757552
9; 0.47058823529411764; 0.47522910029257515
10; 0.5383787661406025; 0.5274186251618772
20; 0.6402439024390244; 0.6281825143838639
30; 0.6319942611190817; 0.6264982930093972
40; 0.6585365853658537; 0.6539683398632554
50; 0.6746771879483501; 0.6660935284928853
60; 0.6782639885222381; 0.6670353893100208
70; 0.6944045911047346; 0.6850267963548456
80; 0.6951219512195121; 0.6875699033407443
90; 0.6983500717360115; 0.6884956962710417
100; 0.6958393113342898; 0.6859065643232936
200; 0.7209469153515065; 0.7090285617022406
300; 0.7155667144906743; 0.7094245692275536
400; 0.7220229555236729; 0.7186607810837264


==> csv/classification/OHSUMEDTGIGMixClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.23565279770444764; 0.17833333333333332; 0.0
2; 0.3113342898134864; 0.2384390559989087; 0.0
3; 0.3798421807747489; 0.30715908364091915; 0.0
4; 0.38414634146341464; 0.34820699067672184; 0.0
5; 0.45408895265423244; 0.4106278239337719; 0.0
6; 0.468077474892396; 0.432739075547647; 0.0
7; 0.5025107604017217; 0.4806755171965621; 0.0
8; 0.5319225251076041; 0.5238372579880314; 0.0
9; 0.5957675753228121; 0.5688180769260727; 0.0
10; 0.5878766140602583; 0.5685860440453591; 0.0
20; 0.6208751793400287; 0.6089741525380619; 0.0
30; 0.5893113342898135; 0.5767827906850356; 0.0
40; 0.6244619799139168; 0.6131122559361283; 0.0
50; 0.6481348637015782; 0.6348409957351933; 0.0
60; 0.6488522238163558; 0.6340025819314923; 0.0
70; 0.6642754662840746; 0.645452154856388; 0.0
80; 0.6793400286944046; 0.6681311924873252; 0.0
90; 0.6951219512195121; 0.6858231324899864; 0.0
100; 0.6850789096126255; 0.6773329592864632; 0.0
200; 0.7012195121951219; 0.6935688346910883; 0.0
300; 0.7037302725968436; 0.6937850564687607; 0.0
400; 0.7144906743185079; 0.7080995772061357; 0.0
500; 0.727403156384505; 0.7188907680282501; 0.0
600; 0.7324246771879483; 0.7226853226739806; 0.0
700; 0.7317073170731707; 0.7237344097162992; 0.0
800; 0.7345767575322812; 0.7277248236809569; 0.0
900; 0.7313486370157819; 0.7240875833938419; 0.0
1000; 0.7338593974175036; 0.7256446508287551; 0.0
2000; 0.7345767575322812; 0.7253160739352875; 0.0
3000; 0.7431850789096126; 0.7366920400148418; 0.0
4000; 0.7449784791965567; 0.736265048877477; 0.0


==> csv/classification/OHSUMEDTGNaiveBayesExperiment.csv <==
topics; microAvg; macroAvg
9000; 0.7514347202295553; 0.7412663190479328
8000; 0.7507173601147776; 0.741085311494644
7000; 0.7485652797704447; 0.7389730803637924
6000; 0.7485652797704447; 0.7395898459178675
5000; 0.7453371592539455; 0.7353590454334243
4000; 0.740674318507891; 0.7296746334109594
3000; 0.740674318507891; 0.7306525895906497
2000; 0.7284791965566715; 0.7197543195974077
1000; 0.7245337159253945; 0.7154262078344592
900; 0.7241750358680057; 0.7153082024846382
800; 0.725609756097561; 0.7165348388476389
700; 0.7195121951219512; 0.7103909252875595
600; 0.7144906743185079; 0.7065474267914705
500; 0.7109038737446198; 0.7034751156331474
400; 0.7040889526542324; 0.6963602807307001
300; 0.6944045911047346; 0.6866269743179003
200; 0.6850789096126255; 0.6749709521803504
100; 0.6571018651362984; 0.6485093845678402
90; 0.656025824964132; 0.6463589274999951
80; 0.650286944045911; 0.6409576519752547
70; 0.6470588235294118; 0.6362176217861306
60; 0.6406025824964132; 0.6296322294049725
50; 0.6316355810616929; 0.6183764130488333
40; 0.6194404591104734; 0.6062504450462904
30; 0.6022238163558106; 0.5879051799442034
20; 0.5735294117647058; 0.5586098482425736
10; 0.4766857962697274; 0.47638754539807915
9; 0.4702295552367288; 0.4714635389903526
8; 0.46987087517934; 0.4697432144949654
7; 0.44225251076040173; 0.4438806248195656
6; 0.39598278335724535; 0.38718638516657367
5; 0.38055954088952654; 0.3751075395923972
4; 0.30380200860832135; 0.3042464229364075
3; 0.25071736011477763; 0.24462839407186365
2; 0.22489239598278335; 0.21173891042208326
1; 0.14526542324246772; 0.1


==> csv/classification/OHSUMEDTGNaiveBayesExperimentOpt.csv <==
topics; microAvg; macroAvg; lambda


==> csv/classification/OHSUMEDVocabDFClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.17216642754662842; 0.15025311025311025; 0.0
2; 0.1675035868005739; 0.14853311875411324; 0.0
3; 0.16355810616929697; 0.1463956853459616; 0.0
4; 0.22955523672883787; 0.20608615747531686; 0.0
5; 0.24856527977044476; 0.23602108551585327; 0.0
6; 0.2578909612625538; 0.2500082403521138; 0.0
7; 0.25143472022955526; 0.24453978644473348; 0.0
8; 0.25143472022955526; 0.24464460334543014; 0.0
9; 0.24892395982783358; 0.2425470502319816; 0.0
10; 0.24497847919655666; 0.2392136863139423; 0.0
20; 0.28694404591104733; 0.27639225530885786; 0.0
30; 0.3113342898134864; 0.301795711007819; 0.0
40; 0.3651362984218077; 0.3553941879257272; 0.0
50; 0.41284074605451937; 0.4023093495679542; 0.0
60; 0.45946915351506457; 0.4388880990382379; 0.0
70; 0.46915351506456243; 0.4497433883686597; 0.0
80; 0.4784791965566714; 0.4649993858642481; 0.0
90; 0.4770444763271162; 0.462795873248833; 0.0
100; 0.49892395982783355; 0.48371508229825455; 0.0
200; 0.6406025824964132; 0.6430377438838875; 0.0
300; 0.6771879483500718; 0.6739239468021404; 0.0
400; 0.7058823529411765; 0.7005595662694233; 0.0
500; 0.7073170731707317; 0.7017462734231511; 0.0
600; 0.7094691535150646; 0.7051305788058141; 0.0
700; 0.7076757532281205; 0.7008226288639077; 0.0
800; 0.7116212338593975; 0.7045249281476701; 0.0
900; 0.7073170731707317; 0.699785860844372; 0.0
1000; 0.7137733142037302; 0.7057551032356452; 0.0
2000; 0.7363701578192252; 0.7274706156032693; 0.0
3000; 0.7435437589670014; 0.7330874264803838; 0.0
4000; 0.7453371592539455; 0.7361969616961569; 0.0
5000; 0.746413199426112; 0.7379486090190388; 0.0


==> csv/classification/OHSUMEDVocabIGClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.23565279770444764; 0.17833333333333332; 0.0
2; 0.3113342898134864; 0.2384390559989087; 0.0
3; 0.3798421807747489; 0.30715908364091915; 0.0
4; 0.42360114777618363; 0.371487615268013; 0.0
5; 0.4218077474892396; 0.3723826654551262; 0.0
6; 0.45552367288378764; 0.437251424337072; 0.0
7; 0.48601147776183645; 0.45823907865805963; 0.0
8; 0.5010760401721664; 0.48678749535576793; 0.0
9; 0.5358680057388809; 0.5321590383312833; 0.0
10; 0.5269010043041606; 0.5235344749081392; 0.0
20; 0.6054519368723099; 0.5989790376861126; 0.0
30; 0.640961262553802; 0.6253366207719392; 0.0
40; 0.6714490674318508; 0.6615655388472581; 0.0
50; 0.680416068866571; 0.6732577900290738; 0.0
60; 0.6836441893830703; 0.6765020493117729; 0.0
70; 0.6904591104734576; 0.6819998536630288; 0.0
80; 0.6904591104734576; 0.6825716647004062; 0.0
90; 0.6847202295552367; 0.6776588077809904; 0.0
100; 0.68974175035868; 0.6825950163995232; 0.0
200; 0.7073170731707317; 0.7021248002615215; 0.0
300; 0.7155667144906743; 0.7088571369974799; 0.0
400; 0.71987087517934; 0.7129419216439542; 0.0
500; 0.7252510760401721; 0.7179159510704493; 0.0
600; 0.7352941176470589; 0.7280141373038388; 0.0
700; 0.7302725968436155; 0.7224498461444879; 0.0
800; 0.7370875179340028; 0.7295953228347816; 0.0
900; 0.7360114777618364; 0.7285517776225398; 0.0
1000; 0.7342180774748924; 0.7267504863650266; 0.0
2000; 0.7392395982783357; 0.7313858599930503; 0.0
3000; 0.7492826398852224; 0.7422852791805983; 0.0
4000; 0.7489239598278336; 0.7408776129345521; 0.0
5000; 0.7482065997130559; 0.7400156029218894; 0.0


==> csv/classification/ReutersLDAClassificationExperiment.csv <==
topics; microAvg; macroAvg
1; 0.27162928272122255; 0.013157894736842105
2; 0.3275819571111659; 0.028839923864001055
3; 0.486566428395366; 0.04145993593688599
4; 0.5245255114616711; 0.05375722868205733
5; 0.5245255114616711; 0.05744983998123342
6; 0.5316736504806507; 0.06226088627142706
7; 0.561498644318462; 0.0697564216007264
8; 0.5656889327088982; 0.07881243890567625
9; 0.5866403746610797; 0.0757827859588355
10; 0.5935420261276806; 0.08162004343099082
20; 0.6144934680798619; 0.08821056554670072
30; 0.6231205324131132; 0.09197528217965589
40; 0.6213951195464629; 0.08840246936049165
50; 0.6315011091939857; 0.09412414715338953
60; 0.6295292087749569; 0.09346463341220099
70; 0.6307616465368499; 0.09511751443018002
80; 0.6374168104510722; 0.09461673971313882
90; 0.635691397584422; 0.0953964052404813
100; 0.6342124722701503; 0.09477046891660368
200; 0.6408676361843727; 0.09555817954690708
300; 0.6430860241557801; 0.09709871710940537
400; 0.6455508996795661; 0.09726697169639371
500; 0.6416070988415085; 0.0969550186907601
600; 0.6423465614986443; 0.09741743295160266
700; 0.6425930490510229; 0.0982357708162885
800; 0.640621148631994; 0.09672349583473579
900; 0.6388957357653439; 0.09647157622838025
1000; 0.638156273108208; 0.09600333050664214
2000; 0.635691397584422; 0.09700112861416076
3000; 0.6297756963273354; 0.09489328453656104
4000; 0.6317475967463643; 0.09620611638115385
5000; 0.6243529701750061; 0.09383908306401255


==> csv/classification/ReutersLDAClassificationExperimentOpt.csv <==
topics; microAvg; macroAvg
1; 0.27162928272122255; 0.013157894736842105
2; 0.3596253389203845; 0.033994116901929
3; 0.48952427902390927; 0.04269841191628326
4; 0.5324131131377865; 0.055674762872596
5; 0.5395612521567661; 0.06478984718312315
6; 0.5331525757949224; 0.06318956646305932
7; 0.5693862459945773; 0.0742951898084825
8; 0.5987182647276312; 0.08172573896639197
9; 0.5891052501848657; 0.0764332817054994
10; 0.5937885136800591; 0.08243826488804547
20; 0.6218880946512201; 0.0900347064966763
30; 0.6297756963273354; 0.09182467617882528
40; 0.6213951195464629; 0.08772033251888701
50; 0.6391422233177224; 0.09426498340890657
60; 0.6295292087749569; 0.09342857906348705
70; 0.6342124722701503; 0.09528225091251734
80; 0.6384027606605867; 0.09472552540614641
90; 0.6366773477939364; 0.09429134651025786
100; 0.6371703228986936; 0.09487193503706322
200; 0.6423465614986443; 0.09592924164159036
300; 0.6440719743652945; 0.09664282609462335
400; 0.6467833374414592; 0.09804914396573232
500; 0.648755237860488; 0.09850506519641854
600; 0.6490017254128666; 0.09687462224170773
700; 0.6514666009366527; 0.09788163141860917
800; 0.6497411880700025; 0.09800843055897544
900; 0.6514666009366527; 0.0980920615273978
1000; 0.6492482129652453; 0.09687175590358171
2000; 0.6492482129652453; 0.09749794040610447
3000; 0.0; 0.0
4000; 0.0; 0.0
5000; 0.0; 0.0


==> csv/classification/ReutersTGIGMixClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.27162928272122255; 0.013157894736842105; 0.0
2; 0.36209021444417056; 0.031646892507393075; 0.0
3; 0.4071974365294553; 0.045404807287556644; 0.0
4; 0.45649494700517623; 0.061414150560047634; 0.0
5; 0.45329060882425437; 0.06244626630885063; 0.0
6; 0.45674143455755484; 0.06296765131088854; 0.0
7; 0.45822035987182647; 0.06320208944312686; 0.0
8; 0.45772738476706926; 0.06390497144865348; 0.0
9; 0.4596992851860981; 0.0648602678580817; 0.0
10; 0.5642100073946266; 0.07420601457633826; 0.0
20; 0.5807246734039931; 0.07822203471017242; 0.0
30; 0.6043874784323392; 0.08545157594627581; 0.0
40; 0.6085777668227754; 0.088393391650662; 0.0
50; 0.6228740448607345; 0.0945902634897776; 0.0
60; 0.6248459452797633; 0.0945324875051067; 0.0
70; 0.6265713581464136; 0.09484905358206064; 0.0
80; 0.6270643332511708; 0.09501879848965805; 0.0
90; 0.6280502834606853; 0.09529706758962168; 0.0
100; 0.6280502834606853; 0.0947832819071665; 0.0
200; 0.635691397584422; 0.09699376140821502; 0.0
300; 0.636923835346315; 0.09735167042251461; 0.0
400; 0.6396351984224796; 0.0983451955616633; 0.0
500; 0.6413606112891299; 0.0987367429950277; 0.0
600; 0.6428395366034015; 0.09882048389437476; 0.0
700; 0.643825486812916; 0.09906473320960055; 0.0
800; 0.6443184619176732; 0.09917633220818106; 0.0
900; 0.6445649494700517; 0.09934679982665133; 0.0
1000; 0.647522800098595; 0.10021454991938053; 0.0


==> csv/classification/ReutersTGIGMixClassificationExperiment2.csv <==
topics; microAvg; macroAvg; lambda
1; 0.28395366034015285; 0.013997066442084552; 0.0
2; 0.2805028346068524; 0.013756798017400481; 0.0
3; 0.312546216416071; 0.027223696173838085; 0.0
4; 0.45181168350998274; 0.036779901607026565; 0.0
5; 0.44663544491003204; 0.03893408034919985; 0.0
6; 0.46339659847177717; 0.04484463090155303; 0.0
7; 0.5092432832141977; 0.05578394880440979; 0.0
8; 0.5092432832141977; 0.056182770607718244; 0.0
9; 0.5237860488045354; 0.06072320969637713; 0.0
10; 0.5329060882425437; 0.07023214287643938; 0.0
20; 0.585161449346808; 0.08312762416527686; 0.0
30; 0.5955139265467094; 0.0857492545791378; 0.0
40; 0.6046339659847177; 0.08767139282832458; 0.0
50; 0.6120285925560759; 0.0890609929252926; 0.0
60; 0.6140004929751047; 0.08904291527187051; 0.0
70; 0.6117821050036973; 0.08908613590696932; 0.0
80; 0.6152329307369978; 0.08957063855486068; 0.0
90; 0.6149864431846191; 0.08918376828381977; 0.0
100; 0.6184372689179196; 0.09058066469809575; 0.0
200; 0.6278037959083066; 0.09496387020336498; 0.0
300; 0.6319940842987429; 0.09569688966590037; 0.0
400; 0.6334730096130146; 0.09658871975616752; 0.0
500; 0.6349519349272862; 0.09672796999205813; 0.0
600; 0.636923835346315; 0.0970259685120483; 0.0
700; 0.6398816859748583; 0.09801993449774733; 0.0
800; 0.6398816859748583; 0.09801667849428652; 0.0
900; 0.6403746610796155; 0.09805804427712846; 0.0
1000; 0.6396351984224796; 0.09786751507390926; 0.0
1000; 0.6396351984224796; 0.09786751507390926; 0.0
2000; 0.6435789992605373; 0.09750611873418914; 0.0
3000; 0.6490017254128666; 0.09746163787008631; 0.0
4000; 0.6519595760414099; 0.09700955760550789; 0.0
5000; 0.6534385013556815; 0.0958369729714342; 0.0


==> csv/classification/ReutersTGNaiveBayesExperiment.csv <==
topics; microAvg; macroAvg
9000; 0.658121764850875; 0.09877590478209802
8000; 0.6576287897461178; 0.09940688471662698
7000; 0.6571358146413606; 0.10017123274232587
6000; 0.656889327088982; 0.10063569325713857
5000; 0.6551639142223318; 0.10092372719669662
4000; 0.6551639142223318; 0.1012235403883308
3000; 0.6534385013556815; 0.10132484853331535
2000; 0.6522060635937885; 0.10129121050737115
1000; 0.646290362336702; 0.10049415354017774
900; 0.6465368498890806; 0.10017909566594423
800; 0.6460438747843233; 0.09950633689884429
700; 0.643825486812916; 0.09876037170323577
600; 0.6433325117081587; 0.09889238445297237
500; 0.6450579245748089; 0.09920308316550534
400; 0.643825486812916; 0.09903711474028658
300; 0.6396351984224796; 0.09744054575484189
200; 0.6339659847177718; 0.09568064481209876
100; 0.6278037959083066; 0.09216420947853919
90; 0.6280502834606853; 0.09284467287112315
80; 0.6270643332511708; 0.09238743199501695
70; 0.6258318954892778; 0.09227412885460173
60; 0.6260783830416564; 0.09228548889156667
50; 0.6231205324131132; 0.09163810623582873
40; 0.6181907813655411; 0.08873461303406459
30; 0.6127680552132118; 0.08765406275556387
20; 0.6056199161942322; 0.08557187237044998
10; 0.5893517377372443; 0.07937765932691343
9; 0.586393887108701; 0.07836959377463337
8; 0.5849149617944294; 0.07491049321059991
7; 0.5829430613754005; 0.07437535930373855
6; 0.570865171308849; 0.07271424667434263
5; 0.5612521567660833; 0.07053348853815056
4; 0.5188562977569633; 0.05630694783756727
3; 0.47793936406211485; 0.04255454395425208
2; 0.36209021444417056; 0.031646892507393075
1; 0.27162928272122255; 0.013157894736842105


==> csv/classification/ReutersTGNaiveBayesExperimentOpt.csv <==
topics; microAvg; macroAvg; lambda


==> csv/classification/ReutersVocabDFClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.27162928272122255; 0.013157894736842105; 0.0
2; 0.27162928272122255; 0.013157894736842105; 0.0
3; 0.3931476460438748; 0.021758464645515535; 0.0
4; 0.40522553611042644; 0.022581127072543627; 0.0
5; 0.3709637663298003; 0.020025889304780213; 0.0
6; 0.354942075425191; 0.018861400924016215; 0.0
7; 0.3482869115109687; 0.01836538849897163; 0.0
8; 0.3477939364062115; 0.018318662148018295; 0.0
9; 0.37170322898693614; 0.022432627426773644; 0.0
10; 0.3601183140251417; 0.021815871858570677; 0.0
20; 0.38353463150110917; 0.023525404657967555; 0.0
30; 0.4081833867389697; 0.034418843301629407; 0.0
40; 0.4404732561005669; 0.04098906512714956; 0.0
50; 0.4663544491003204; 0.04986094394035005; 0.0
60; 0.5282228247473503; 0.059533323430540575; 0.0
70; 0.5454769534138526; 0.06443265308130142; 0.0
80; 0.561498644318462; 0.06609563922715408; 0.0
90; 0.5755484348040424; 0.0699879346267747; 0.0
100; 0.5876263248705941; 0.07703547930619198; 0.0
200; 0.616958343603648; 0.08835770717452884; 0.0
300; 0.6253389203845205; 0.09167480755891853; 0.0
400; 0.6332265220606359; 0.09378706971351185; 0.0
500; 0.6354449100320434; 0.0942996073803723; 0.0
600; 0.640621148631994; 0.09700746715962297; 0.0
700; 0.6408676361843727; 0.09819670400092935; 0.0
800; 0.643825486812916; 0.09899460298369844; 0.0
900; 0.646290362336702; 0.09986479780114654; 0.0
1000; 0.6470298249938378; 0.1003181501447765; 0.0
2000; 0.6502341631747597; 0.10069066893631642; 0.0
3000; 0.6517130884890313; 0.10081567369048235; 0.0
4000; 0.6531920138033029; 0.1006259992543483; 0.0
5000; 0.6551639142223318; 0.10050088911297059; 0.0


==> csv/classification/ReutersVocabIGClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.28395366034015285; 0.013997066442084552; 0.0
2; 0.28395366034015285; 0.013997066442084552; 0.0
3; 0.28370717278777424; 0.013975987899028656; 0.0
4; 0.2817352723687454; 0.013839344408472265; 0.0
5; 0.2817352723687454; 0.013839344408472265; 0.0
6; 0.4276559033768795; 0.023868715942497613; 0.0
7; 0.4508257333004683; 0.03513962347552093; 0.0
8; 0.45156519595760414; 0.03517544351563937; 0.0
9; 0.4589598225289623; 0.038478347863541894; 0.0
10; 0.4604387478432339; 0.03934695242173763; 0.0
20; 0.5725905841754991; 0.07705536043977734; 0.0
30; 0.5987182647276312; 0.08602463403101548; 0.0
40; 0.6095637170322898; 0.09130081728017123; 0.0
50; 0.6189302440226768; 0.09224981765150037; 0.0
60; 0.6268178456987922; 0.09306332246128535; 0.0
70; 0.6253389203845205; 0.09322673310247208; 0.0
80; 0.6270643332511708; 0.09319247885550076; 0.0
90; 0.6228740448607345; 0.09307133709525539; 0.0
100; 0.6218880946512201; 0.09266333268737936; 0.0
200; 0.6401281735272368; 0.09816137105446965; 0.0
300; 0.6425930490510229; 0.09998991094748283; 0.0
400; 0.643825486812916; 0.10028923533120404; 0.0
500; 0.6443184619176732; 0.10021221174599916; 0.0
600; 0.6443184619176732; 0.10058698984103195; 0.0
700; 0.6443184619176732; 0.1008365789529471; 0.0
800; 0.6455508996795661; 0.10084456794774836; 0.0
900; 0.6465368498890806; 0.10084765698909638; 0.0
1000; 0.646290362336702; 0.10094367206789472; 0.0
2000; 0.6467833374414592; 0.10069715238640052; 0.0
3000; 0.6490017254128666; 0.10072089134780722; 0.0
4000; 0.6517130884890313; 0.1011032395825385; 0.0
5000; 0.6526990386985457; 0.10058040239564142; 0.0


==> csv/classification/TwentyNGLDAClassificationExperiment.csv <==
topics; microAvg; macroAvg
1; 0.052989997871887635; 0.05
2; 0.14811662055756544; 0.14441152603429902
3; 0.2253670993828474; 0.2195952035419329
4; 0.27708022983613534; 0.2724821392168271
5; 0.3075122366460949; 0.30064973441880394
6; 0.35284103000638434; 0.3460908385790919
7; 0.4145562885720366; 0.4068436992429347
8; 0.41945094701000213; 0.4117731598886065
9; 0.4396680144711641; 0.4319661507363833
10; 0.45562885720366036; 0.44794883479921604
20; 0.6280059587146202; 0.6219388238015701
30; 0.7175994892530325; 0.7092876642959843
40; 0.7222813364545648; 0.7149539228854388
50; 0.7548414556288572; 0.7471035168840438
60; 0.7407959140242605; 0.7335605336389445
70; 0.7529261545009577; 0.7452587225588168
80; 0.7620770376675888; 0.7562484064296471
90; 0.7510108533730581; 0.7447194966705708
100; 0.748669929772292; 0.7431831276330411
200; 0.7746329006171526; 0.7692389976469377
300; 0.7776122579272186; 0.7736521506758456
400; 0.7814428601830177; 0.777716472526679
500; 0.7886784422217493; 0.7851851183309915
600; 0.7863375186209832; 0.782509733980724
700; 0.78548627367525; 0.7822274213510594
800; 0.795914024260481; 0.7932136909695314
900; 0.7933602894232815; 0.7902632335183142
1000; 0.7916577995318153; 0.7893290506137896
2000; 0.780165992764418; 0.7771397199188408
3000; 0.7799531815279847; 0.7780578994745019
4000; 0.7761225792721855; 0.7734720699638793


==> csv/classification/TwentyNGLDAClassificationExperimentOpt.csv <==
topics; microAvg; macroAvg
1; 0.052989997871887635; 0.05
2; 0.14747818684826558; 0.1438566612842699
3; 0.23004894658437966; 0.22512474728624365
4; 0.2738880612896361; 0.26751131698633124
5; 0.33602894232815494; 0.32964208971264186
6; 0.3651840817195148; 0.3562478949755551
7; 0.4124281762077038; 0.4039823359263551
8; 0.4469035965098957; 0.43798638596732287
9; 0.4443498616726963; 0.43500117058149923
10; 0.5154288146414131; 0.505843164134822
20; 0.6307725047882529; 0.623796180584661
30; 0.7529261545009577; 0.7440568793060056
40; 0.7424984039157267; 0.7362481363512154
50; 0.7671845073419876; 0.7592579011554228
60; 0.7761225792721855; 0.769527378700346
70; 0.7805916152372845; 0.772700943160826
80; 0.7663332623962545; 0.7623492286778375
90; 0.7720791657799532; 0.7670310287801445
100; 0.7748457118535859; 0.7690212511866508
200; 0.7905937433496488; 0.7866895203869899
300; 0.8091083209193446; 0.8058206982868921
400; 0.8116620557565439; 0.8077040940061722
500; 0.8210257501596084; 0.818637849593147
600; 0.8254947861247074; 0.8219508183874966
700; 0.8329431793998723; 0.8308827533140105
800; 0.8433709299851032; 0.8404783786843837
900; 0.8503937007874016; 0.8477610029618414
1000; 0.8450734198765695; 0.8426002945051051
2000; 0.8684826558842307; 0.8667637521981201
3000; 0.8748669929772293; 0.8726045524009237


==> csv/classification/TwentyNGTGIGMixClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.0821451372632475; 0.07751004016064257; 0.0
2; 0.11662055756543946; 0.11043931824860417; 0.0
3; 0.15599063630559692; 0.1478887109611548; 0.0
4; 0.1566290700148968; 0.14848784234111995; 0.0
5; 0.16875931049159396; 0.1599336254736501; 0.0
6; 0.20174505213875293; 0.1911852448543989; 0.0
7; 0.2294105128750798; 0.21890463304546098; 0.0
8; 0.2294105128750798; 0.2189046935101442; 0.0
9; 0.2634603107044052; 0.2513463197507096; 0.0
10; 0.2647371781230049; 0.252551139027818; 0.0
20; 0.35305384124281763; 0.34618634025515943; 0.0
30; 0.40732070653330493; 0.40154621038087396; 0.0
40; 0.4822302617578208; 0.47380426039710793; 0.0
50; 0.5107469674398808; 0.5030076131488149; 0.0
60; 0.5298999787188764; 0.5214659374575837; 0.0
70; 0.5562885720366035; 0.5488861469073758; 0.0
80; 0.5699084911683336; 0.5629551071057737; 0.0
90; 0.5784209406256651; 0.5715999360189306; 0.0
100; 0.5877846350287295; 0.5804876346463352; 0.0
200; 0.6435411789742499; 0.6384914696633259; 0.0
300; 0.6746116194935092; 0.6693948316452087; 0.0
400; 0.6895084060438391; 0.682867343108241; 0.0
500; 0.7163226218344328; 0.7107763797245645; 0.0
600; 0.7299425409661631; 0.7243370994222362; 0.0
700; 0.7461161949350926; 0.7406739284054087; 0.0
800; 0.7567567567567568; 0.7512336553256453; 0.0
900; 0.762928282613322; 0.757431386946992; 0.0
1000; 0.7665460736326878; 0.7613239389501218; 0.0
2000; 0.818472015322409; 0.8143966159500702; 0.0
3000; 0.8437965524579698; 0.8402482984805488; 0.0
4000; 0.8623111300276655; 0.8591112817392619; 0.0
5000; 0.8772079165779954; 0.8741127784764723; 0.0


==> csv/classification/TwentyNGTGNaiveBayesExperiment.csv <==
topics; microAvg; macroAvg
9000; 0.8959353053841242; 0.8926235158004333
8000; 0.894232815492658; 0.8908114549680783
7000; 0.8904022132368589; 0.8868959606635167
6000; 0.8891253458182592; 0.8860061995803925
5000; 0.8818897637795275; 0.8788678159850614
4000; 0.8742285592679293; 0.8715246687319199
3000; 0.8623111300276655; 0.8590021418219015
2000; 0.8376250266014046; 0.8340123850461101
1000; 0.8020855501170462; 0.7983493096063566
900; 0.7999574377527133; 0.796610327889442
800; 0.792934666950415; 0.7890001776433492
700; 0.7812300489465844; 0.7774042935473364
600; 0.7752713343264525; 0.771504523433815
500; 0.7639923387954884; 0.7602224900429231
400; 0.7463290061715259; 0.742176113026425
300; 0.7252606937646308; 0.7205500420919738
200; 0.6937646307725048; 0.6895156734844528
100; 0.6563098531602468; 0.6508788600774965
90; 0.6480102149393488; 0.6431821632389974
80; 0.6365184081719515; 0.630508473097786
70; 0.6294956373696531; 0.6238945702747958
60; 0.622685677803788; 0.6167268138137174
50; 0.6133219834007235; 0.6078790867831896
40; 0.5777825069163652; 0.5730947367692525
30; 0.5601191742924027; 0.5557300194700792
20; 0.5028729516918493; 0.49700146971763326
10; 0.37327090870397955; 0.3696382656856402
9; 0.3753990210683124; 0.3716275116821671
8; 0.34177484571185357; 0.3390358478761293
7; 0.31517344115769313; 0.3126495754529843
6; 0.2945307512236646; 0.2911769913586932
5; 0.26899340285167056; 0.2653632528573038
4; 0.23196424771227922; 0.225555143582676
3; 0.19131730155352203; 0.18334968235619215
2; 0.1276867418599702; 0.12192415618425237
1; 0.052989997871887635; 0.05


==> csv/classification/TwentyNGTGNaiveBayesExperimentOpt.csv <==
topics; microAvg; macroAvg; lambda


==> csv/classification/TwentyNGVocabDFClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.05171313045328793; 0.05; 0.0
2; 0.05171313045328793; 0.05; 0.0
3; 0.06405618216641838; 0.064261067467298; 0.0
4; 0.08171951479038093; 0.08081270758745272; 0.0
5; 0.08980634177484571; 0.08796365589396606; 0.0
6; 0.08810385188337944; 0.0858886698359713; 0.0
7; 0.09555224515854437; 0.0941715993181092; 0.0
8; 0.09363694403064482; 0.09200985679759477; 0.0
9; 0.09491381144924452; 0.09297225624338339; 0.0
10; 0.09704192381357736; 0.0952013102149537; 0.0
20; 0.1068312406895084; 0.10598859181341416; 0.0
30; 0.11832304745690572; 0.11888710415073103; 0.0
40; 0.1251330070227708; 0.12598007871833855; 0.0
50; 0.13492232389870185; 0.13540380497375934; 0.0
60; 0.14322196211959992; 0.14318968047925165; 0.0
70; 0.15556501383273036; 0.1559679332417378; 0.0
80; 0.1630134071078953; 0.16402717766027564; 0.0
90; 0.17365396892955948; 0.17495482288327593; 0.0
100; 0.1759948925303256; 0.1770927612019128; 0.0
200; 0.28665673547563314; 0.2881801009474082; 0.0
300; 0.37050436263034686; 0.3714547548265467; 0.0
400; 0.44924452011066185; 0.44963021029179756; 0.0
500; 0.5075547988933816; 0.5074872245445718; 0.0
600; 0.546924877633539; 0.5468853467345428; 0.0
700; 0.5777825069163652; 0.5780672734018807; 0.0
800; 0.611406682272824; 0.6093434592561373; 0.0
900; 0.6426899340285167; 0.6400633340442351; 0.0
1000; 0.6590763992338795; 0.6571301086508038; 0.0
2000; 0.7712279208342201; 0.7670163033463637; 0.0
3000; 0.8108108108108109; 0.8063763339924084; 0.0
4000; 0.8314535007448394; 0.8272007757705232; 0.0
5000; 0.8437965524579698; 0.8396323043543745; 0.0


==> csv/classification/TwentyNGVocabIGClassificationExperiment.csv <==
topics; microAvg; macroAvg; lambda
1; 0.08746541817407959; 0.0829292780879616; 0.0
2; 0.1134283890189402; 0.10742727005583311; 0.0
3; 0.1264098744413705; 0.11967626603976884; 0.0
4; 0.12832517556927006; 0.12148851352413567; 0.0
5; 0.16322621834432857; 0.15485086023442354; 0.0
6; 0.1640774632900617; 0.15565407308582918; 0.0
7; 0.1851457756969568; 0.17660047175700824; 0.0
8; 0.19897850606512024; 0.1897608824143535; 0.0
9; 0.2283464566929134; 0.21827506200960625; 0.0
10; 0.2579272185571398; 0.2462418011037062; 0.0
20; 0.3468823153862524; 0.3415931883042504; 0.0
30; 0.41178974249840394; 0.40403676159859137; 0.0
40; 0.46861034262609064; 0.46193801130282086; 0.0
50; 0.4875505426686529; 0.47982218981623087; 0.0
60; 0.5152160034049797; 0.5094247236570052; 0.0
70; 0.5328793360289423; 0.5267425024885554; 0.0
80; 0.5379868057033411; 0.5310226525514856; 0.0
90; 0.5547988933815705; 0.5479510161762848; 0.0
100; 0.5533092147265376; 0.5480284847604586; 0.0
200; 0.6246009789316876; 0.6208044654095968; 0.0
300; 0.6667376037454777; 0.6623885045897311; 0.0
400; 0.6850393700787402; 0.6802029762336502; 0.0
500; 0.7037667588848692; 0.6988563378681599; 0.0
600; 0.7099382847414344; 0.7053254337605174; 0.0
700; 0.7252606937646308; 0.7204004795018218; 0.0
800; 0.7399446690785273; 0.735340529415598; 0.0
900; 0.7503724196637582; 0.7454102057502261; 0.0
1000; 0.7571823792296233; 0.7525513251212232; 0.0
2000; 0.7982549478612471; 0.7940641725641004; 0.0
3000; 0.8250691636518408; 0.8213236074513969; 0.0
4000; 0.8382634603107044; 0.8344064538438358; 0.0
5000; 0.8503937007874016; 0.8466053038755325; 0.0


==> csv/performance/APExtractLowMemTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords
1; 200; 11.6; 0.699205898780101; 199.7; 0.4830458915396479; 1258.0; 27.768887466211375
2; 400; 54.5; 2.173067468400883; 399.4; 0.699205898780101; 2051.2; 40.54846208893474
3; 600; 126.8; 4.184627953726724; 599.5; 0.7071067811865476; 2669.5; 51.878597599481125
4; 800; 222.9; 7.218032973047435; 800.0; 1.1547005383792515; 3171.0; 47.93745925682754
5; 1000; 337.8; 9.425733098515174; 998.8; 1.1352924243950935; 3601.8; 48.58852173553384
6; 1200; 478.0; 6.306962642808167; 1198.6; 0.8432740427115679; 4010.0; 24.073960113690383
7; 1400; 633.2; 6.795423296438403; 1398.2; 0.7888106377466155; 4373.2; 28.490934230616823
8; 1600; 805.2; 10.19585972616118; 1598.7; 0.6749485577105528; 4697.1; 30.924459934204545
9; 1800; 999.9; 10.224697767877759; 1798.6; 0.6992058987801011; 5023.9; 24.727178030121703
10; 2000; 1193.2; 11.429007928172163; 1997.1; 0.31622776601683794; 5301.4; 19.120669444347392
11; 2200; 1413.5; 6.819090848492928; 2197.3; 0.48304589153964794; 5567.6; 8.566082989195108


==> csv/performance/APExtractTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords
1; 200; 6.1; 0.5676462121975466; 199.7; 0.4830458915396479; 1258.0; 27.768887466211375
2; 400; 24.9; 1.8529256146249728; 399.4; 0.699205898780101; 2051.2; 40.54846208893474
3; 600; 47.9; 3.4140233677518315; 599.5; 0.7071067811865476; 2669.5; 51.878597599481125
4; 800; 80.0; 6.128258770283412; 800.0; 1.1547005383792515; 3171.0; 47.93745925682754
5; 1000; 116.9; 9.723396754449777; 998.8; 1.1352924243950935; 3601.8; 48.58852173553384
6; 1200; 161.4; 10.308572484426088; 1198.6; 0.8432740427115679; 4010.0; 24.073960113690383
7; 1400; 211.2; 13.693469652031625; 1398.2; 0.7888106377466155; 4373.2; 28.490934230616823
8; 1600; 249.7; 10.392839415246977; 1598.7; 0.6749485577105528; 4697.1; 30.924459934204545
9; 1800; 309.5; 17.802933590968777; 1798.6; 0.6992058987801011; 5023.9; 24.727178030121703
10; 2000; 364.2; 14.823404916999783; 1997.1; 0.31622776601683794; 5301.4; 19.120669444347392
11; 2200; 421.6; 16.263114366224226; 2197.3; 0.48304589153964794; 5567.6; 8.566082989195108


==> csv/performance/APLowMemTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 27.189300000000003; 2.6813328795789437; 200.0; 0.0; 2289.4; 70.41969421499454; 10.482704720000001; 2.4; 0.5163977794943223; 23.7; 2.2632326929023945; 2.5931865483123105E-8; 1.2868397360776203E-9
2; 400; 106.71480000000001; 4.572845887531211; 400.0; 0.0; 3537.5; 56.72203177680511; 50.055625; 9.4; 0.5163977794943222; 96.0; 4.163331998932265; 2.1514421849750446E-8; 4.960128612831376E-10
3; 600; 224.95639999999997; 8.789672022701799; 600.0; 0.0; 4439.7; 81.92686440424234; 118.26561654; 19.5; 1.1785113019775793; 204.6; 7.7631608682718065; 1.9409720136013586E-8; 3.835399143819236E-10
4; 800; 391.67449999999997; 11.61032231584369; 800.0; 0.0; 5249.4; 72.91273322724; 220.44960287999996; 31.8; 1.4757295747452437; 358.8; 10.850499220466002; 1.8183154300567485E-8; 2.901403183111717E-10
5; 1000; 592.009; 14.285010745533246; 1000.0; 0.0; 5952.3; 71.65666596889488; 354.29875289999995; 46.0; 1.1547005383792515; 545.0; 13.063945294843617; 1.721135577542738E-8; 2.539028065025675E-10
6; 1200; 812.3979; 21.583990036084124; 1200.0; 0.0; 6519.8; 92.10477126017354; 510.09350448; 60.7; 2.359378449224852; 750.7; 19.90002791734502; 1.6467500337005808E-8; 2.253700838278517E-10
7; 1400; 1082.1331999999998; 20.281166034854422; 1400.0; 0.0; 7068.1; 70.11490569058765; 699.4125265400002; 78.3; 1.4944341180973264; 1002.7; 19.1720282356006; 1.5948258850200494E-8; 1.8963069057531566E-10
8; 1600; 1387.5472000000002; 36.17683871945324; 1600.0; 0.0; 7634.7; 91.60428180191383; 932.61830544; 99.3; 4.164666186436129; 1287.2; 32.3858679742329; 1.54330102828627E-8; 1.7636395254900903E-10
9; 1800; 1707.0903999999998; 28.928615161385718; 1800.0; 0.0; 8094.0; 65.87192961429862; 1179.231048; 120.9; 3.928528138289623; 1585.3; 27.096740271356133; 1.5016724310646272E-8; 1.6145185328942052E-10
10; 2000; 2043.4099; 40.716278684056746; 2000.0; 0.0; 8542.7; 100.18543917267729; 1459.5544658000001; 139.6; 3.8930136855083823; 1902.7; 37.118578756316744; 1.4609285732278163E-8; 1.5514078151776323E-10
11; 2200; 2451.1893000000005; 34.20083945704641; 2200.0; 0.0; 9014.0; 65.27378238363904; 1787.548312; 165.7; 2.6687491868330793; 2284.6; 32.870790816299035; 1.4272885355369193E-8; 1.434689001939612E-10
12; 2400; 2849.7454000000002; 28.259905827475404; 2400.0; 0.0; 9396.0; 59.18145355129801; 2118.835584; 192.4; 3.806427312965386; 2656.4; 27.78968633624112; 1.3988601328955212E-8; 1.320783089082945E-10
13; 2600; 3263.0746; 46.64751014005649; 2600.0; 0.0; 9775.4; 66.20540427756299; 2484.51957416; 215.6; 4.376706016578627; 3046.4; 44.61738574940391; 1.3713370712937273E-8; 1.2575175708820375E-10
14; 2800; 3710.6263999999996; 49.867988204859444; 2800.0; 0.0; 10160.5; 85.5430366021169; 2890.601287; 239.7; 3.7727090178455764; 3469.9; 46.938375676104414; 1.344691958796584E-8; 1.2202289444551848E-10
15; 3000; 4174.3914; 62.21480590877602; 3000.0; 0.0; 10482.5; 71.53126744453941; 3296.4841875; 268.0; 5.9066817155564495; 3905.2; 58.047490136190305; 1.3225083269200766E-8; 1.1505712935659525E-10


==> csv/performance/APTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 24.6051; 1.9796479737569503; 200.0; 0.0; 2289.4; 70.41969421499454; 10.482704720000001; 6.5; 0.7071067811865476; 17.4; 1.5055453054181622; 2.3459462662285523E-8; 7.886877535713718E-10
2; 400; 77.374; 2.4749415705785416; 400.0; 0.0; 3537.5; 56.72203177680511; 50.055625; 22.5; 0.8498365855987975; 53.7; 2.0027758514399734; 1.578797512165546E-8; 7.98164976918224E-10
3; 600; 140.98999999999998; 5.761460347284644; 600.0; 0.0; 4439.7; 81.92686440424234; 118.26561654; 47.6; 3.8355066303046734; 92.5; 3.9791121287711073; 1.2527209067400864E-8; 5.962783136420859E-10
4; 800; 215.76800000000003; 9.365604494935475; 800.0; 0.0; 5249.4; 72.91273322724; 220.44960287999996; 76.5; 3.13581462037113; 138.4; 7.441624673267108; 1.0486135750316377E-8; 4.682793435839538E-10
5; 1000; 299.7373; 7.4491658750046295; 1000.0; 0.0; 5952.3; 71.65666596889488; 354.29875289999995; 110.3; 3.8887301554906357; 188.4; 4.427188724235731; 9.152133088757556E-9; 3.6778875290991685E-10
6; 1200; 382.6001; 8.609555769285915; 1200.0; 0.0; 6519.8; 92.10477126017354; 510.09350448; 140.3; 3.1989581637360205; 241.2; 6.828046735503663; 8.197616553974817E-9; 3.04273746415611E-10
7; 1400; 475.8095; 13.28017414753619; 1400.0; 0.0; 7068.1; 70.11490569058765; 699.4125265400002; 174.7; 4.547282460742655; 300.1; 10.74399056837511; 7.472191302112578E-9; 2.567334882073244E-10
8; 1600; 580.7918; 15.32751763477845; 1600.0; 0.0; 7634.7; 91.60428180191383; 932.61830544; 211.8; 6.2503333244449175; 368.0; 10.263202878893768; 6.8736245849148175E-9; 2.2207200566186896E-10
9; 1800; 694.0447999999999; 34.05756144725182; 1800.0; 0.0; 8094.0; 65.87192961429862; 1179.231048; 251.6; 11.462014560179977; 441.4; 26.319405599502264; 6.445177219363047E-9; 1.8997113770208802E-10
10; 2000; 790.1602; 26.353956914791123; 2000.0; 0.0; 8542.7; 100.18543917267729; 1459.5544658000001; 291.0; 9.297550453987569; 498.0; 18.37873166945363; 6.032961727521335E-9; 1.722969279064804E-10
11; 2200; 908.2744; 16.87659377955159; 2200.0; 0.0; 9014.0; 65.27378238363904; 1787.548312; 326.8; 8.904430857100799; 580.6; 9.335713982098827; 5.676270693484842E-9; 1.5653363999690837E-10
12; 2400; 1026.4969999999998; 15.20691872507744; 2400.0; 0.0; 9396.0; 59.18145355129801; 2118.835584; 369.7; 10.499206319209723; 655.7; 8.042249547096743; 5.389429790887244E-9; 1.4083256187717605E-10
13; 2600; 1145.3071; 21.124888020479005; 2600.0; 0.0; 9775.4; 66.20540427756299; 2484.51957416; 411.6; 13.125039682479695; 732.5; 17.759191673296645; 5.13863240939059E-9; 1.281890653052364E-10
14; 2800; 1271.6294; 22.8498354927217; 2800.0; 0.0; 10160.5; 85.5430366021169; 2890.601287; 460.3; 12.436952109652017; 810.4; 12.420413304985736; 4.91422420095905E-9; 1.1776917824359732E-10
15; 3000; 1388.2719000000002; 21.06514487884352; 3000.0; 0.0; 10482.5; 71.53126744453941; 3296.4841875; 500.1; 8.849984306326323; 887.2; 13.011106366827107; 4.715349075724788E-9; 1.0908598285220203E-10


==> csv/performance/OnlineRetailLowMemTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 1.4546000000000003; 0.2451177494819808; 192.6; 3.1692971530679235; 922.7; 56.617723962259966; 1.6397488085399998; 0.0; 0.0; 0.9; 0.31622776601683794; 8.85115129681706E-9; 6.396322514962268E-10
2; 400; 6.6164000000000005; 0.9029365918429093; 390.9; 3.984692933938295; 1401.9; 71.66503874120056; 7.68244999149; 0.0; 0.0; 5.6; 0.8432740427115678; 8.623590183585471E-9; 1.5393688514392701E-10
3; 600; 15.518199999999998; 1.7100322803970691; 589.8; 2.973961069759395; 1732.7; 67.36146277113248; 17.707266312419996; 0.9; 0.31622776601683794; 13.8; 1.6193277068654823; 8.739280874237005E-9; 1.6117930633585976E-10
4; 800; 21.810899999999997; 1.1715805516006528; 786.3; 3.9171985454460234; 1907.7; 36.706190819049105; 28.61596757727; 1.0; 0.0; 19.8; 1.1352924243950933; 7.9746368234099E-9; 1.9518731500430132E-10
5; 1000; 32.9371; 1.387054949644509; 983.0; 5.477225575051661; 2075.1; 38.46051366156088; 42.3283732983; 1.9; 0.31622776601683794; 30.2; 1.3984117975602022; 7.857220278024322E-9; 1.192531342262505E-10
6; 1200; 47.3462; 2.938100512613927; 1182.7; 3.6530048514126623; 2218.3; 41.13406266236185; 58.19895078403; 2.5; 0.5270462766947299; 43.7; 2.7100635498903793; 8.006348437496303E-9; 9.383523188076271E-11
7; 1400; 57.2485; 2.114362433453641; 1381.0; 4.8074017006186525; 2280.8; 28.232369129541127; 71.84029171840001; 3.0; 0.0; 53.2; 1.9321835661585915; 7.98939999911298E-9; 7.00686221412393E-11
8; 1600; 73.8139; 3.204866003439146; 1578.8; 5.977736472389306; 2385.0; 30.430248109405877; 89.8056963; 3.9; 0.31622776601683794; 69.1; 2.766867462592951; 8.08417386835471E-9; 6.28556525427574E-11
9; 1800; 89.4001; 3.0458567285923213; 1782.0; 3.80058475033046; 2456.8; 18.629725351348224; 107.55913639680003; 4.6; 0.5163977794943222; 83.7; 2.9832867780352594; 8.16856381154616E-9; 5.900671451573823E-11
10; 2000; 107.1383; 3.846780444591149; 1979.9; 4.931756504757938; 2534.1; 30.138384532390294; 127.14250197518999; 5.2; 0.4216370213557839; 100.7; 3.622460796505909; 8.256662541457676E-9; 5.422464922837978E-11
11; 2200; 122.85719999999999; 4.7155164863812455; 2180.8; 4.491968140779472; 2561.6; 37.6510292024003; 143.09961576447998; 6.1; 0.3162277660168379; 115.8; 4.391911757866827; 8.355881650935693E-9; 5.3796501867379193E-11
12; 2400; 141.40890000000002; 3.705818291701724; 2379.0; 3.5276684147527875; 2613.2; 31.268727721692375; 162.45749076959999; 6.9; 0.31622776601683794; 133.6; 3.4705106892854327; 8.453076378990131E-9; 5.271461292811718E-11
13; 2600; 160.11790000000002; 3.429169528552878; 2578.5; 4.949747468305833; 2658.1; 22.33308457572905; 182.18380430384997; 7.7; 0.48304589153964794; 151.4; 3.3730961708462712; 8.540278956167056E-9; 5.16730730202874E-11
14; 2800; 182.86440000000002; 4.116363314059309; 2778.2; 7.2999238961025394; 2718.6; 28.20244276260086; 205.33081554071998; 8.9; 0.31622776601683794; 173.3; 3.8600518131237562; 8.630834654398428E-9; 5.149955302792479E-11
15; 3000; 199.86790000000002; 2.3895009451068816; 2980.0; 2.9059326290271157; 2743.5; 21.18306451442336; 224.29840905; 9.4; 0.5163977794943222; 189.5; 2.223610677354389; 8.694492572899639E-9; 4.838800505248059E-11
16; 3200; 218.4891; 5.837147923239375; 3180.8; 4.442221666388715; 2765.1; 23.91396616577388; 243.19690694207998; 10.2; 0.7888106377466155; 207.2; 5.513619500836088; 8.755919436826231E-9; 4.6189681490111694E-11
17; 3400; 240.91899999999995; 5.106681005201798; 3377.3; 2.7908580918579307; 2791.9; 27.003909182026057; 263.25059256653003; 11.0; 0.4714045207910317; 229.1; 4.840798832148815; 8.83433347387672E-9; 4.758303818522459E-11
18; 3600; 265.37739999999997; 5.175078210895841; 3578.0; 4.521553322083512; 2835.3; 13.064370546558216; 287.63277550020007; 12.1; 0.5676462121975467; 252.3; 4.8545511292669135; 8.909517023943547E-9; 4.8238081409353116E-11
19; 3800; 285.9656; 8.069688513883985; 3778.6; 4.6475800154489; 2859.5; 31.291638925864312; 308.96630708649997; 12.8; 0.421637021355784; 272.2; 7.627435858647241; 8.97211659516806E-9; 4.7192374729232115E-11
20; 4000; 307.04810000000003; 6.983031313278081; 3977.4; 2.8751811537130436; 2884.4; 16.60789638160782; 330.91026788064005; 13.7; 0.4830458915396479; 292.2; 6.596295256514153; 9.024906562946424E-9; 4.5784464071630184E-11
21; 4200; 334.6976; 8.624079869760015; 4182.1; 3.813717929323621; 2923.4; 19.80572307861207; 357.41345562676; 15.2; 1.2292725943057183; 318.4; 8.113089560840692; 9.081628027976347E-9; 4.554719560095616E-11
22; 4400; 356.66229999999996; 8.198605166598641; 4379.3; 4.78539444560216; 2930.3; 21.447869617076453; 376.0355177353701; 16.1; 0.7378647873726218; 339.6; 7.633260552782582; 9.144631982432084E-9; 4.566360126654249E-11
23; 4600; 377.73179999999996; 9.39955707939948; 4577.8; 3.8815804341359033; 2957.7; 24.35866261608885; 400.46545371762; 16.5; 0.5270462766947299; 360.2; 8.854377448471462; 9.187882120861526E-9; 4.3968617005560296E-11
24; 4800; 402.98109999999997; 7.418821596303411; 4780.5; 3.3416562759605704; 2984.1; 12.511772234357707; 425.69648858204994; 17.4; 0.8432740427115678; 384.5; 6.835365551469959; 9.22831959073921E-9; 4.234719694348437E-11
25; 5000; 426.8065; 6.4943487784038485; 4979.6; 3.2727833889689544; 3002.2; 21.26969675383267; 448.8215482126399; 18.9; 0.8755950357709132; 407.1; 5.801340841181075; 9.267281845776268E-9; 4.069836800063197E-11
26; 5200; 445.57379999999995; 6.066487209799974; 5180.8; 3.293090409394258; 3012.6; 19.557323152438034; 470.19690983807993; 19.2; 0.6324555320336759; 425.3; 5.888784066153027; 9.294760013954614E-9; 3.877250040363095E-11
27; 5400; 472.08720000000005; 6.4158210144056325; 5379.8; 2.2997584414213788; 3023.3; 25.161920082184153; 491.73216679622004; 20.6; 0.966091783079296; 450.5; 6.996030620605119; 9.333216280217876E-9; 3.7944399313435737E-11
28; 5600; 495.4004000000001; 11.128212546895789; 5580.2; 3.794733192202055; 3044.7; 24.40878712449451; 517.2955938181799; 21.1; 0.9944289260117531; 473.1; 10.535126429658492; 9.363135824859927E-9; 3.633932393901923E-11
29; 5800; 523.9205; 8.201842086452963; 5782.9; 3.8137179293236207; 3067.2; 16.28769133084517; 544.0387993113599; 22.8; 1.2292725943057181; 500.3; 8.165646194746488; 9.394914086207428E-9; 3.5668414016559736E-11
30; 6000; 552.2583; 8.816587725544498; 5981.5; 3.100179206289712; 3087.9; 22.36291573118318; 570.34358621415; 23.7; 1.0593499054713802; 527.6; 7.848566748139433; 9.4282937686533E-9; 3.474266002991743E-11


==> csv/performance/OnlineRetailTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 2.0601999999999996; 0.3337733096312859; 192.6; 3.1692971530679235; 922.7; 56.617723962259966; 1.6397488085399998; 0.0; 0.0; 1.1; 0.31622776601683794; 1.2564374264994356E-8; 4.754507478031295E-10
2; 400; 6.9052999999999995; 1.1558227516939321; 390.9; 3.984692933938295; 1401.9; 71.66503874120056; 7.68244999149; 1.2; 0.42163702135578396; 4.6; 0.8432740427115678; 9.168128157349655E-9; 4.475966538957155E-10
3; 600; 12.393800000000002; 1.356471386436965; 589.8; 2.973961069759395; 1732.7; 67.36146277113248; 17.707266312419996; 2.5; 0.5270462766947299; 8.9; 1.1005049346146119; 7.360430052507097E-9; 3.4823728613391374E-10
4; 800; 17.0566; 1.259899484526885; 786.3; 3.9171985454460234; 1907.7; 36.706190819049105; 28.61596757727; 3.6; 0.5163977794943223; 12.5; 1.2692955176439846; 6.404739954325119E-9; 2.786802678126371E-10
5; 1000; 21.491400000000002; 1.254958007265582; 983.0; 5.477225575051661; 2075.1; 38.46051366156088; 42.3283732983; 4.9; 0.3162277660168379; 15.8; 1.1352924243950933; 5.609761906509694E-9; 2.4557612065027266E-10
6; 1200; 29.846600000000002; 2.4036367446018128; 1182.7; 3.6530048514126623; 2218.3; 41.13406266236185; 58.19895078403; 6.8; 0.7888106377466155; 21.9; 1.66332999331662; 5.35391128859513E-9; 1.7584730443557694E-10
7; 1400; 30.855399999999996; 1.1436616826861188; 1381.0; 4.8074017006186525; 2280.8; 28.232369129541127; 71.84029171840001; 7.0; 0.6666666666666666; 22.8; 0.9189365834726815; 4.880215589263091E-9; 1.7562477388847128E-10
8; 1600; 35.8301; 1.5108483599179192; 1578.8; 5.977736472389306; 2385.0; 30.430248109405877; 89.8056963; 8.3; 0.483045891539648; 26.5; 1.0801234497346435; 4.513730828787412E-9; 1.6032732045596308E-10
9; 1800; 40.2654; 1.5874305024157742; 1782.0; 3.80058475033046; 2456.8; 18.629725351348224; 107.55913639680003; 9.7; 0.6749485577105528; 29.6; 1.1737877907772671; 4.227655405189588E-9; 1.4428738457277632E-10
10; 2000; 44.821; 1.953597649921236; 1979.9; 4.931756504757938; 2534.1; 30.138384532390294; 127.14250197518999; 10.7; 0.8232726023485646; 33.0; 1.247219128924647; 3.987799396523462E-9; 1.2977842586242655E-10
11; 2200; 48.4071; 1.396871460721343; 2180.8; 4.491968140779472; 2561.6; 37.6510292024003; 143.09961576447998; 11.6; 1.0749676997731399; 35.8; 0.6324555320336758; 3.8046420172416386E-9; 1.1621803335208155E-10
12; 2400; 52.5606; 1.9820037672348991; 2379.0; 3.5276684147527875; 2613.2; 31.268727721692375; 162.45749076959999; 12.8; 0.6324555320336759; 38.6; 1.577621275493231; 3.645096337564055E-9; 1.0535171294584358E-10
13; 2600; 56.76379999999999; 2.224685835498277; 2578.5; 4.949747468305833; 2658.1; 22.33308457572905; 182.18380430384997; 14.2; 1.0327955589886446; 41.7; 1.6363916944844772; 3.5071733740180037E-9; 9.636187806232318E-11
14; 2800; 61.6614; 2.1591863796861595; 2778.2; 7.2999238961025394; 2718.6; 28.20244276260086; 205.33081554071998; 15.6; 1.1737877907772671; 45.3; 1.4181364924121764; 3.381720810328413E-9; 8.864043399964865E-11
15; 3000; 65.2407; 1.6746829915605597; 2980.0; 2.9059326290271157; 2743.5; 21.18306451442336; 224.29840905; 16.2; 0.9189365834726815; 47.9; 1.2866839377079187; 3.273504684891553E-9; 8.182012721705636E-11
16; 3200; 68.15440000000001; 2.6065417361366423; 3180.8; 4.442221666388715; 2765.1; 23.91396616577388; 243.19690694207998; 17.5; 1.4337208778404378; 49.7; 1.7029386365926402; 3.1736456992398644E-9; 7.672874704345864E-11
17; 3400; 71.88829999999999; 1.9312770702885222; 3377.3; 2.7908580918579307; 2791.9; 27.003909182026057; 263.25059256653003; 18.2; 0.6324555320336759; 52.8; 1.6193277068654828; 3.085386283928142E-9; 7.196851010833781E-11
18; 3600; 77.5113; 1.6835700856612237; 3578.0; 4.521553322083512; 2835.3; 13.064370546558216; 287.63277550020007; 19.7; 0.48304589153964794; 57.0; 1.4907119849998598; 3.010449817393152E-9; 6.687455437433237E-11
19; 3800; 81.19239999999999; 2.088366251403234; 3778.6; 4.6475800154489; 2859.5; 31.291638925864312; 308.96630708649997; 21.0; 1.247219128924647; 59.3; 1.3374935098492586; 2.9409723820778966E-9; 6.262321561558506E-11
20; 4000; 85.6178; 2.186035976119535; 3977.4; 2.8751811537130436; 2884.4; 16.60789638160782; 330.91026788064005; 22.3; 1.1595018087284057; 62.2; 1.7511900715418265; 2.8801010327696115E-9; 5.864434333406034E-11
21; 4200; 91.46560000000001; 4.234872376405743; 4182.1; 3.813717929323621; 2923.4; 19.80572307861207; 357.41345562676; 24.5; 2.8382310609877335; 66.0; 2.260776661041756; 2.8264132245863987E-9; 5.502085938822756E-11
22; 4400; 93.0048; 2.3213250430638883; 4379.3; 4.78539444560216; 2930.3; 21.447869617076453; 376.0355177353701; 24.0; 0.9428090415820634; 68.0; 1.4907119849998598; 2.7712480556890303E-9; 5.228085647335223E-11
23; 4600; 97.63649999999998; 2.4435622107443433; 4577.8; 3.8815804341359033; 2957.7; 24.35866261608885; 400.46545371762; 26.0; 1.4142135623730951; 70.5; 2.5495097567963922; 2.7211040753219996E-9; 4.963171640021324E-11
24; 4800; 101.73669999999998; 2.0756927652125112; 4780.5; 3.3416562759605704; 2984.1; 12.511772234357707; 425.69648858204994; 27.1; 1.1005049346146116; 73.5; 1.509230856356236; 2.6729521063520785E-9; 4.7362869664099945E-11
25; 5000; 106.05940000000001; 2.555794123164069; 4979.6; 3.2727833889689544; 3002.2; 21.26969675383267; 448.8215482126399; 28.2; 0.9189365834726816; 76.7; 1.766981104093143; 2.6298500696667745E-9; 4.511057483852004E-11
26; 5200; 109.38019999999999; 2.543002503603434; 5180.8; 3.293090409394258; 3012.6; 19.557323152438034; 470.19690983807993; 29.5; 1.35400640077266; 78.9; 2.0248456731316584; 2.5896243466811497E-9; 4.312471532341369E-11
27; 5400; 113.60589999999999; 1.8457812227407167; 5379.8; 2.2997584414213788; 3023.3; 25.161920082184153; 491.73216679622004; 30.5; 0.8498365855987975; 81.8; 2.2509257354845507; 2.554202718477525E-9; 4.113907811786054E-11
28; 5600; 117.0018; 3.1103886073751124; 5580.2; 3.794733192202055; 3044.7; 24.40878712449451; 517.2955938181799; 31.6; 0.966091783079296; 84.4; 3.1692971530679235; 2.5182863027982516E-9; 3.9515253536588266E-11
29; 5800; 122.4709; 2.3556901536492445; 5782.9; 3.8137179293236207; 3067.2; 16.28769133084517; 544.0387993113599; 33.5; 1.8408935028645435; 87.8; 1.475729574745244; 2.48632467721215E-9; 3.78142893422752E-11
30; 6000; 126.8962; 2.6511614142568654; 5981.5; 3.100179206289712; 3087.9; 22.36291573118318; 570.34358621415; 34.6; 1.4298407059684812; 91.1; 2.078995483935023; 2.4559347063305924E-9; 3.6250283601851805E-11


==> csv/performance/ReutersLowMemTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 4.6658; 0.6444297737793726; 200.0; 0.0; 1190.7; 70.2172027038642; 2.8355329800000004; 0.0; 0.0; 3.7; 0.6749485577105528; 1.6434165350818134E-8; 2.9173011624420106E-10
2; 400; 17.6731; 1.6389410164967975; 400.0; 0.0; 1842.5; 69.20219970813388; 13.579225; 1.0; 0.0; 15.4; 1.505545305418162; 1.3125985239349617E-8; 5.662675674316559E-10
3; 600; 38.2232; 2.480429165375307; 600.0; 0.0; 2386.1; 64.22088618371926; 34.160839259999996; 3.0; 0.0; 34.5; 2.4608038433722332; 1.1461938561057267E-8; 3.158886441178933E-10
4; 800; 66.2288; 4.911835180911964; 800.0; 0.0; 2781.0; 43.520110293977886; 61.87168799999999; 4.7; 0.6749485577105528; 60.4; 4.671426144361294; 1.0908679608704318E-8; 2.2466107906561138E-10
5; 1000; 98.68870000000001; 4.612318844379932; 1000.0; 0.0; 3162.6; 68.38810812804616; 100.02038759999999; 6.8; 0.42163702135578385; 90.9; 4.254409477236529; 1.0220432637901198E-8; 1.8519763830411444E-10
6; 1200; 133.8258; 5.157862063555666; 1200.0; 0.0; 3438.9; 62.35819468557796; 141.91239852; 8.7; 0.48304589153964794; 124.0; 4.83045891539648; 9.768347045921306E-9; 1.5271120879676976E-10
7; 1400; 179.241; 6.853869531553366; 1400.0; 0.0; 3736.8; 49.682995078799344; 195.49143936000004; 11.6; 0.6992058987801011; 166.5; 6.433419688539594; 9.457223229458712E-9; 1.2371686729518283E-10
8; 1600; 236.0794; 6.255412362284541; 1600.0; 0.0; 4049.8; 46.4992234104805; 262.41408064; 14.7; 0.4830458915396479; 220.4; 5.910442735813734; 9.234191910765714E-9; 9.830945379143074E-11
9; 1800; 294.2609; 9.626219535437796; 1800.0; 0.0; 4312.0; 61.318838867023565; 334.68019200000003; 17.6; 0.6992058987801011; 275.5; 9.180292902613607; 9.039206931479735E-9; 8.402544128290923E-11
10; 2000; 353.821; 13.226394259627648; 2000.0; 0.0; 4521.3; 67.45706453408387; 408.84307380000007; 20.8; 0.7888106377466155; 332.3; 12.745805410234205; 8.886261834045627E-9; 7.409068075263118E-11
11; 2200; 420.44780000000003; 14.361587546105213; 2201.0; 0.0; 4747.8; 59.237375588952844; 496.14072252840015; 24.3; 1.0593499054713802; 395.1; 13.633700076566807; 8.734471025146661E-9; 6.891767380729148E-11
12; 2400; 490.00040000000007; 10.23031833109584; 2400.0; 0.0; 4969.2; 53.326666249947905; 592.6307673599999; 27.7; 0.9486832980505138; 461.4; 9.777525249264253; 8.573392278419716E-9; 6.722262348664072E-11
13; 2600; 566.1437999999999; 9.8145972782042; 2600.0; 0.0; 5181.0; 50.08215472822852; 697.911786; 31.3; 0.9486832980505139; 533.7; 9.22617050689083; 8.423847020690284E-9; 6.524818089997928E-11
14; 2800; 650.7035; 12.370092366941577; 2800.0; 0.0; 5373.8; 56.88350668984229; 808.57634032; 35.8; 1.3165611772087666; 614.1; 12.323870243465636; 8.309436030432772E-9; 6.062322063756268E-11
15; 3000; 742.6496; 14.1237486147741; 3000.0; 0.0; 5600.9; 52.76457144713676; 941.1024242999998; 40.0; 1.247219128924647; 701.6; 13.251415018781957; 8.187504160757183E-9; 5.872074776504272E-11


==> csv/performance/ReutersTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 4.491299999999999; 0.6095286065659447; 200.0; 0.0; 1190.7; 70.2172027038642; 2.8355329800000004; 1.0; 0.0; 2.8; 0.6324555320336759; 1.581144319667373E-8; 3.792344942094814E-10
2; 400; 14.419999999999996; 1.5009956695473838; 400.0; 0.0; 1842.5; 69.20219970813388; 13.579225; 3.2; 0.4216370213557839; 10.0; 1.1547005383792515; 1.0842408490695464E-8; 5.388070868008284E-10
3; 600; 28.757299999999997; 2.298070739168449; 600.0; 0.0; 2386.1; 64.22088618371926; 34.160839259999996; 7.2; 0.6324555320336759; 20.7; 1.8287822299126937; 8.764523011898379E-9; 3.7422505180858764E-10
4; 800; 43.387499999999996; 2.2430328302942373; 800.0; 0.0; 2781.0; 43.520110293977886; 61.87168799999999; 11.0; 0.6666666666666666; 31.4; 1.8973665961010278; 7.472546076848225E-9; 3.059020591399939E-10
5; 1000; 61.97959999999999; 4.6419076586152705; 1000.0; 0.0; 3162.6; 68.38810812804616; 100.02038759999999; 16.4; 1.2649110640673515; 44.6; 3.470510689285432; 6.634600497702087E-9; 2.408127249058769E-10
6; 1200; 78.07000000000001; 2.7732146609225135; 1200.0; 0.0; 3438.9; 62.35819468557796; 141.91239852; 21.5; 1.4337208778404378; 55.8; 2.780887148615228; 5.986457054673252E-9; 2.0743697578031098E-10
7; 1400; 98.07250000000002; 4.540923823041589; 1400.0; 0.0; 3736.8; 49.682995078799344; 195.49143936000004; 27.2; 1.3165611772087664; 69.8; 3.823901439919996; 5.482801227992297E-9; 1.785215359980959E-10
8; 1600; 120.91660000000002; 4.659166334585334; 1600.0; 0.0; 4049.8; 46.4992234104805; 262.41408064; 34.3; 1.828782229912694; 85.6; 3.272783388968954; 5.0600485339443135E-9; 1.5539237478569565E-10
9; 1800; 147.71660000000003; 7.68054112966297; 1800.0; 0.0; 4312.0; 61.318838867023565; 334.68019200000003; 44.2; 2.440400695696417; 102.4; 6.4152595859836845; 4.775892608831126E-9; 1.2980984734440152E-10
10; 2000; 170.2393; 6.590664964764771; 2000.0; 0.0; 4521.3; 67.45706453408387; 408.84307380000007; 49.9; 2.078995483935023; 119.3; 5.313504806936128; 4.533059595443606E-9; 1.1306044096518371E-10
11; 2200; 199.3762; 8.720323054668206; 2201.0; 0.0; 4747.8; 59.237375588952844; 496.14072252840015; 61.3; 4.137900702315393; 137.2; 5.553777493242275; 4.343657688061038E-9; 9.823215887953354E-11
12; 2400; 236.41860000000003; 6.447926802038346; 2400.0; 0.0; 4969.2; 53.326666249947905; 592.6307673599999; 75.4; 3.3399933466334266; 160.3; 5.034326612809745; 4.221428402625807E-9; 8.221327282681384E-11
13; 2600; 256.75159999999994; 6.595055878796208; 2600.0; 0.0; 5181.0; 50.08215472822852; 697.911786; 82.2; 3.6453928305312844; 173.5; 5.233439489369194; 4.045989353011901E-9; 7.861240088560972E-11
14; 2800; 277.74559999999997; 9.57616466023846; 2800.0; 0.0; 5373.8; 56.88350668984229; 808.57634032; 86.2; 4.391911757866827; 190.5; 6.467869303977419; 3.86108280992674E-9; 7.906458251859725E-11
15; 3000; 313.29460000000006; 6.010752868355549; 3000.0; 0.0; 5600.9; 52.76457144713676; 941.1024242999998; 97.6; 3.0983866769659336; 214.8; 4.61398839279954; 3.7060708472612067E-9; 7.555038206067003E-11


==> csv/performance/TaFengLowMemTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 400; 0.0016000000000000007; 0.0017126976771553505; 58.6; 10.200217862597075; 5.4; 1.429840705968481; 1.7087760000000003E-5; 0.0; 0.0; 0.0; 0.0; 6.695397647611101E-7; 6.771998148944897E-7
2; 600; 0.0010000000000000002; 6.666666666666666E-4; 112.6; 22.61366351960199; 9.6; 2.9514591494904874; 1.0377215999999998E-4; 0.0; 0.0; 0.0; 0.0; 8.174941429488148E-8; 7.166243292269026E-8
3; 800; 0.0030999999999999995; 0.0012866839377079187; 219.9; 30.369758349750207; 18.6; 4.671426144361293; 7.6076604E-4; 0.0; 0.0; 0.0; 0.0; 3.5519778144461514E-8; 9.602346640142524E-9
4; 1000; 0.0073999999999999995; 0.0018973665961010272; 358.5; 26.052297829984635; 31.1; 4.863697724525606; 0.0034674478500000007; 0.0; 0.0; 0.0; 0.0; 2.072148360532492E-8; 2.5387139074131643E-9
5; 1200; 0.0139; 0.003478505426185217; 471.8; 35.06121630646731; 40.6; 5.103375789067903; 0.007776962479999999; 0.0; 0.0; 0.0; 0.0; 1.7795715242808577E-8; 1.0851653575713846E-9
6; 1400; 0.03149999999999999; 0.005930148958219065; 638.1; 31.373909896954544; 56.8; 5.633234713140696; 0.02058663744; 0.0; 0.0; 0.0; 0.0; 1.5350043288910652E-8; 5.408854278882782E-10
7; 1600; 0.04979999999999999; 0.007390684827688313; 770.3; 23.457052954992733; 68.0; 6.27162924074226; 0.035618672; 0.0; 0.0; 0.0; 0.0; 1.4200791095312217E-8; 3.556289647810835E-10
8; 1800; 0.0958; 0.01267368226768457; 965.2; 30.96880150517076; 89.6; 5.815687596683837; 0.07748780032; 0.0; 0.0; 0.0; 0.0; 1.2683461177680478E-8; 2.648009360294698E-10
9; 2000; 0.1317; 0.016041958871797556; 1109.1; 23.268720062206544; 101.3; 6.447221623821123; 0.11381240378999997; 0.0; 0.0; 0.0; 0.0; 1.1938081165907111E-8; 2.1402755142891667E-10
10; 2200; 0.1963; 0.020752777591873762; 1269.8; 27.295909339435216; 119.1; 6.9992063042097055; 0.18011871737999996; 0.0; 0.0; 0.0; 0.0; 1.124466840361491E-8; 1.8147909158220314E-10
11; 2400; 0.28700000000000003; 0.022360679774997887; 1458.0; 29.223278392404914; 132.9; 5.506561742341788; 0.2575179378; 0.0; 0.0; 0.0; 0.0; 1.1165324746465018E-8; 1.2142931142059496E-10
12; 2600; 0.37499999999999994; 0.04388115262337073; 1612.0; 37.04951641609735; 148.8; 7.885288693369304; 0.3569200128000001; 0.0; 0.0; 0.0; 0.0; 1.0796962396253203E-8; 1.0541276947747202E-10
13; 2800; 0.5193; 0.045946950086183325; 1791.9; 34.67451834160386; 167.5; 5.622375931144333; 0.50273994375; 0.0; 0.0; 0.0; 0.0; 1.0547677331479974E-8; 1.0224891738658574E-10
14; 3000; 0.6841; 0.09711099033808916; 1976.7; 64.0122384131868; 186.6; 13.3433295861432; 0.68827824252; 0.0; 0.0; 0.0; 0.0; 1.0179733239409101E-8; 1.062253021790528E-10
15; 3200; 0.8744; 0.09111677489171059; 2151.7; 38.2623981359129; 206.3; 10.656766238717385; 0.9157568497299999; 0.0; 0.0; 0.0; 0.0; 9.866836357774295E-9; 9.663212505123381E-11
16; 3400; 1.1465; 0.1148382921038681; 2340.8; 38.691945759636674; 226.8; 11.650464940650794; 1.20406632192; 0.0; 0.0; 0.7; 0.48304589153964794; 9.69141481362914E-9; 8.52182927171088E-11
17; 3600; 1.4357; 0.16396479974541964; 2529.0; 49.58942539605708; 249.5; 13.343745934165396; 1.5743088225; 0.0; 0.0; 1.0; 0.0; 9.421196341662343E-9; 8.091754725126118E-11
18; 3800; 1.7993999999999997; 0.1367684174069438; 2726.1; 25.30897952198872; 271.5; 13.03201186821641; 2.00946964725; 0.0; 0.0; 1.0; 0.0; 9.21048415903935E-9; 7.4822694674388E-11
19; 4000; 2.1832; 0.08938157901193428; 2900.6; 21.75724655782017; 292.2; 7.0992957397195395; 2.47655664504; 0.0; 0.0; 1.8; 0.42163702135578396; 9.054725688972788E-9; 6.630078302572391E-11
20; 4200; 2.5879; 0.17294343969440806; 3086.0; 42.90040144852312; 309.2; 9.37846232361977; 2.9503591904; 0.0; 0.0; 2.0; 0.0; 8.94862545648362E-9; 5.825389107016373E-11
21; 4400; 3.1593000000000004; 0.22386407086047153; 3277.8; 41.49912984362175; 332.6; 12.851286144022923; 3.6259928272800006; 0.0; 0.0; 2.5; 0.5270462766947299; 8.859363811339574E-9; 5.035964521930672E-11
22; 4600; 3.7741999999999996; 0.2504594888511023; 3458.1; 31.349109503567508; 353.3; 12.623170934612446; 4.316431197090001; 0.0; 0.0; 3.1; 0.31622776601683794; 8.812228870728488E-9; 4.6218064517327896E-11
23; 4800; 4.331; 0.2895832254196441; 3639.6; 41.82556368750788; 371.5; 12.376052143824648; 5.023093851; 0.0; 0.0; 3.7; 0.48304589153964794; 8.7470788724373E-9; 4.173982000383214E-11
24; 5000; 4.980700000000001; 0.32929488641978977; 3841.8; 48.195896551931106; 393.9; 12.359881337078711; 5.96082969378; 0.0; 0.0; 4.1; 0.31622776601683794; 8.624017829133967E-9; 4.376061095028279E-11
25; 5200; 5.8193; 0.3404601624599011; 4023.4; 41.05876547367471; 412.8; 7.969385867876591; 6.8560280985599995; 0.0; 0.0; 4.9; 0.3162277660168379; 8.584537328797251E-9; 3.921122462110911E-11
26; 5400; 6.8788; 0.31062081206655967; 4226.5; 34.15080932829818; 442.0; 8.96908269804914; 8.25705946; 0.0; 0.0; 6.2; 0.42163702135578385; 8.507847014285922E-9; 3.88897787900549E-11
27; 5600; 7.7425; 0.285246969016909; 4408.6; 35.3056495321767; 459.7; 6.600505031182589; 9.316433831740001; 0.0; 0.0; 6.9; 0.3162277660168379; 8.453443752837745E-9; 3.5633522957199396E-11
28; 5800; 8.890899999999998; 0.3504382811407579; 4580.5; 26.445961674495578; 485.4; 11.403703102257813; 10.792260793799999; 0.0; 0.0; 8.0; 0.4714045207910317; 8.393631335503825E-9; 3.355737557551888E-11
29; 6000; 10.721700000000002; 0.717361531354077; 4811.3; 48.23795186365192; 522.1; 17.34903135304357; 13.115046170330004; 0.0; 0.0; 9.6; 0.699205898780101; 8.326670606071269E-9; 3.1704881746361135E-11
30; 6200; 11.869000000000002; 0.4033818152679774; 4983.7; 31.54907993023639; 541.0; 10.994948334980428; 14.586342997000001; 0.0; 0.0; 10.8; 0.4216370213557839; 8.27554404410342E-9; 2.988612598613341E-11


==> csv/performance/TaFengTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 0.0; 0.0; 22.8; 6.696599468718765; 2.7; 1.4944341180973262; 1.6621200000000003E-6; 0.0; 0.0; 0.0; 0.0; 0.0; 0.0
2; 400; 0.0; 0.0; 59.5; 10.309111396128076; 4.9; 1.9692073983655907; 1.4285950000000003E-5; 0.0; 0.0; 0.0; 0.0; 0.0; 0.0
3; 600; 3.0000000000000003E-4; 4.830458915396479E-4; 122.4; 20.271490653953727; 10.4; 3.0258148581093915; 1.3238784E-4; 0.0; 0.0; 0.0; 0.0; 2.401092771025285E-8; 7.0408704872595145E-9
4; 800; 9.000000000000001E-4; 5.676462121975467E-4; 216.4; 44.01312935426832; 17.8; 4.417138339593985; 6.856417600000001E-4; 0.0; 0.0; 0.0; 0.0; 1.066776965381429E-8; 2.380104163182165E-9
5; 1000; 0.0022000000000000006; 9.189365834726815E-4; 333.8; 38.38923460207736; 29.4; 5.232377832092956; 0.0028852336799999995; 0.0; 0.0; 0.0; 0.0; 7.194767847738986E-9; 6.783873322525408E-10
6; 1200; 0.005300000000000001; 0.0018287822299126936; 487.1; 32.29877878668342; 43.0; 6.912147117775907; 0.009006479000000001; 0.0; 0.0; 0.0; 0.0; 5.659488534624095E-9; 2.7866355933885903E-10
7; 1400; 0.009199999999999996; 0.001988857852023506; 633.5; 42.7765512089665; 53.9; 6.723920813863821; 0.01840450535; 0.0; 0.0; 0.0; 0.0; 4.966477816478452E-9; 1.7573680411078006E-10
8; 1600; 0.0158; 0.0026583202716502514; 783.2; 46.9321022565815; 68.2; 5.9962951524716965; 0.036428511680000004; 0.0; 0.0; 0.0; 0.0; 4.437394341111598E-9; 1.1750577432525043E-10
9; 1800; 0.027200000000000002; 0.0016193277068654824; 963.0; 23.4331199610959; 87.7; 2.9078437983419185; 0.0740671227; 0.0; 0.0; 0.0; 0.0; 3.866465577112934E-9; 9.11886115143374E-11
10; 2000; 0.0369; 0.00701506315802724; 1094.0; 43.36665385600631; 98.6; 9.709102258533827; 0.10635824239999998; 0.0; 0.0; 0.0; 0.0; 3.578555938456045E-9; 7.128249499256344E-11
11; 2200; 0.05770000000000001; 0.003560586718193756; 1295.1; 17.07792597347686; 119.6; 4.788875998951458; 0.18525317615999995; 0.0; 0.0; 0.0; 0.0; 3.274752568367671E-9; 6.117766096015329E-11
12; 2400; 0.07319999999999999; 0.009101892355133874; 1443.2; 44.77548932668904; 131.1; 6.83861584435525; 0.24804581471999998; 0.0; 0.0; 0.0; 0.0; 3.092149832201155E-9; 5.1882567510679346E-11
13; 2600; 0.0996; 0.00836925590745345; 1610.7; 26.077022665770553; 149.2; 6.232531142677463; 0.35855212847999995; 0.0; 0.0; 0.0; 0.0; 2.920550742994403E-9; 4.5053266383270874E-11
14; 2800; 0.1351; 0.013033716959401021; 1807.3; 36.84215580614745; 170.2; 8.283853102404835; 0.5235393869199999; 0.0; 0.0; 0.0; 0.0; 2.7333609261427294E-9; 4.24755984609574E-11
15; 3000; 0.16820000000000002; 0.01564040351852286; 1975.1; 39.820290751770706; 186.0; 8.73053390247253; 0.6833055959999998; 0.0; 0.0; 0.0; 0.0; 2.598858956619208E-9; 3.786141910769247E-11
16; 3200; 0.22100000000000003; 0.014643921757659198; 2164.7; 37.641732159931216; 209.0; 6.683312551921141; 0.9455626069999998; 0.0; 0.0; 0.0; 0.0; 2.4727906865649225E-9; 3.39212630351601E-11
17; 3400; 0.2707; 0.020790222060702798; 2338.0; 36.94440267332643; 226.7; 8.287205667640798; 1.2015657681999996; 0.0; 0.0; 0.0; 0.0; 2.3748681827057684E-9; 3.0123274906391174E-11
18; 3600; 0.3198; 0.030900557348443474; 2515.4; 46.38294705791966; 242.2; 12.035133752661183; 1.47555476936; 0.0; 0.0; 0.0; 0.0; 2.2878527262111386E-9; 2.7887472754097992E-11
19; 3800; 0.3992; 0.034198115607604926; 2698.7; 35.93837317779794; 265.5; 10.058164179743075; 1.9023203767499997; 0.0; 0.0; 0.0; 0.0; 2.211079219848553E-9; 2.5275502869307464E-11
20; 4000; 0.48810000000000003; 0.03678903822245608; 2900.4; 32.05966659561859; 287.2; 8.547904226573124; 2.3923612953599998; 0.0; 0.0; 0.0; 0.0; 2.1446961782930733E-9; 2.3010347649518496E-11
21; 4200; 0.5995; 0.055144758993438764; 3104.7; 36.980625558076575; 313.8; 15.076103239527411; 3.0572117506800005; 0.0; 0.0; 0.0; 0.0; 2.070354976857921E-9; 2.1979747993885304E-11
22; 4400; 0.6703999999999999; 0.05333999958338541; 3262.9; 35.425822345979334; 326.7; 13.614126650080953; 3.48258746781; 0.0; 0.0; 0.0; 0.0; 2.0197871294654055E-9; 2.002185800393949E-11
23; 4600; 0.8405000000000001; 0.06342142995689848; 3462.1; 38.31869285638828; 353.7; 9.117138927438926; 4.3312148514899995; 0.0; 0.0; 0.0; 0.0; 1.9921652358491097E-9; 1.8579801162701622E-11
24; 4800; 0.8902000000000001; 0.05657796979979632; 3622.2; 37.05491420401168; 366.0; 11.185307823708346; 4.852154232; 0.0; 0.0; 0.0; 0.0; 1.9443612587141435E-9; 1.7885623255744127E-11
25; 5000; 1.0664; 0.05943661422987612; 3835.6; 21.854061407436372; 393.6; 11.720826667849748; 5.94214834176; 0.0; 0.0; 0.0; 0.0; 1.8972410758493096E-9; 1.704028385467186E-11
26; 5200; 1.2665; 0.07262116312297218; 4005.4; 43.85379750438445; 417.6; 11.500724614852174; 6.98500744704; 0.0; 0.0; 0.1; 0.31622776601683794; 1.870879079934896E-9; 1.567274058949572E-11
27; 5400; 1.4868999999999999; 0.11902329370524259; 4221.5; 51.82717005158159; 449.8; 17.504285189632853; 8.540940488599999; 0.0; 0.0; 0.9; 0.31622776601683794; 1.8292868014384365E-9; 1.4825895069948814E-11
28; 5600; 1.6801000000000001; 0.07481302619790813; 4423.6; 39.229240794760905; 470.8; 10.152175464730043; 9.80502618304; 0.0; 0.0; 1.0; 0.0; 1.795411335216589E-9; 1.3825560315358227E-11
29; 5800; 1.8698000000000001; 0.15865392105670337; 4605.5; 39.20955099065646; 484.6; 18.596295927474973; 10.815425403800003; 0.0; 0.0; 1.0; 0.0; 1.7771449874273852E-9; 1.2602421035294891E-11
30; 6000; 2.1192; 0.11569000725117869; 4795.5; 26.030964467555002; 512.5; 13.006408676751114; 12.595680468749999; 0.0; 0.0; 1.0; 0.0; 1.7521559958479926E-9; 1.170782895899431E-11


==> csv/performance/TwentyNGLowMemTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 8.028300000000002; 1.1466979695339719; 200.0; 0.0; 1434.4; 132.4128224740926; 4.11500672; 0.3; 0.4830458915396479; 6.6; 0.9660917830792958; 1.9149124553918494E-8; 1.3407155813455034E-9
2; 400; 36.6117; 2.455734968056068; 400.0; 0.0; 2435.7; 80.50127673245657; 23.730537959999996; 2.9; 0.31622776601683794; 32.7; 2.3118054512532935; 1.5525948987810034E-8; 3.6534759094684744E-10
3; 600; 86.2663; 7.393186173016943; 600.0; 0.0; 3243.7; 160.66186023239408; 63.12953814; 6.5; 0.7071067811865476; 78.5; 6.620674688680402; 1.3856450941094637E-8; 2.8614563973537345E-10
4; 800; 154.5985; 13.251101775995; 800.0; 0.0; 3888.0; 187.74095628462817; 120.932352; 11.4; 1.1737877907772671; 142.4; 12.203824537141353; 1.3006608310771794E-8; 2.0709649434337929E-10
5; 1000; 243.33309999999997; 18.66341607084119; 1000.0; 0.0; 4499.3; 195.8349929007695; 202.43700490000003; 17.1; 1.2866839377079187; 225.3; 17.42954069644088; 1.2310642985897165E-8; 1.9478208419750414E-10
6; 1200; 356.2281; 24.473862395307464; 1200.0; 0.0; 5101.2; 196.76765768568552; 312.26689727999997; 23.8; 1.6193277068654823; 331.3; 22.75985744927044; 1.1738428514540718E-8; 1.6740277659049938E-10
7; 1400; 474.7438; 22.93995204780418; 1400.0; 0.0; 5500.2; 155.5490633565857; 423.53080056; 30.2; 2.14993539954628; 443.5; 21.29814806763985; 1.1448419691822905E-8; 1.3626672311442254E-10
8; 1600; 613.8200999999999; 28.70386362089025; 1600.0; 0.0; 5995.6; 128.3902038492207; 575.1555097600001; 38.1; 2.2827858224351907; 574.7; 26.63769259276536; 1.1062834490469913E-8; 1.2796594951585662E-10
9; 1800; 796.8636; 44.943293565212706; 1800.0; 0.0; 6570.7; 184.45177026950856; 777.1337728199999; 47.7; 2.3118054512532935; 748.0; 42.87449384216941; 1.0674835270474667E-8; 1.2418464671843008E-10
10; 2000; 978.7090000000001; 49.23824140961078; 2000.0; 0.0; 7017.6; 180.89542712726475; 984.9341952000001; 57.8; 2.485513584307633; 920.1; 46.857822778651965; 1.0352619289532438E-8; 1.1608109217500864E-10
11; 2200; 1134.3471; 34.76154003253209; 2200.0; 0.0; 7316.8; 139.541152830745; 1177.78236928; 66.2; 2.6161889160464775; 1067.3; 32.372999723706656; 1.0074948788555292E-8; 1.1038398224542989E-10
12; 2400; 1402.3858999999998; 47.57412817546483; 2400.0; 0.0; 7887.1; 141.74268548637312; 1492.9523138400002; 79.2; 3.39280283999986; 1322.3; 44.66430342006914; 9.814327861859396E-9; 1.0359057286696674E-10
13; 2600; 1616.0741; 94.81606164153368; 2600.0; 0.0; 8234.6; 252.1984227635939; 1763.0245661600004; 90.2; 7.192588778272627; 1524.8; 88.26198376298699; 9.586146046874214E-9; 9.734400965776573E-11
14; 2800; 1850.2642; 41.130013517570745; 2800.0; 0.0; 8554.0; 97.34588960106237; 2048.785648; 102.0; 4.08248290463863; 1747.3; 38.10526356175891; 9.40890149317348E-9; 8.932691737129318E-11
15; 3000; 2147.9809000000005; 72.31568052404374; 3000.0; 0.0; 8989.9; 184.03529250904265; 2424.5490603; 116.7; 5.143496432929215; 2030.3; 67.70040209957726; 9.237378859032453E-9; 8.341556015081201E-11


==> csv/performance/TwentyNGTGPChangeDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase; initTimeSec; stdDevInitTimeSec; groupTimeSec; stdDevGroupTimeSec; beta; betaConf
1; 200; 8.3315; 1.555276842094537; 200.0; 0.0; 1434.4; 132.4128224740926; 4.11500672; 1.9; 0.5676462121975466; 5.5; 1.1785113019775793; 2.006994619049952E-8; 5.24955538179563E-10
2; 400; 29.7997; 2.8814961025288386; 400.0; 0.0; 2435.7; 80.50127673245657; 23.730537959999996; 7.5; 0.7071067811865476; 21.2; 2.3475755815545343; 1.2790180868910591E-8; 6.75715672358461E-10
3; 600; 61.58200000000001; 7.020132303280015; 600.0; 0.0; 3243.7; 160.66186023239408; 63.12953814; 16.6; 2.412928142780514; 43.8; 4.661902329879223; 1.0124697134375099E-8; 4.4991375980674667E-10
4; 800; 101.8049; 9.674442418041465; 800.0; 0.0; 3888.0; 187.74095628462817; 120.932352; 30.4; 4.168666186896929; 70.5; 6.620674688680402; 8.807532756361425E-9; 3.071093962299758E-10
5; 1000; 152.07160000000002; 14.941207568332622; 1000.0; 0.0; 4499.3; 195.8349929007695; 202.43700490000003; 47.6; 5.146735750831676; 103.4; 10.627009613872254; 7.918541398329643E-9; 2.413385756343134E-10
6; 1200; 203.90080000000003; 17.6613135902552; 1200.0; 0.0; 5101.2; 196.76765768568552; 312.26689727999997; 66.5; 7.291547618075786; 136.3; 11.255122290662941; 7.057677761036769E-9; 2.2356593674744202E-10
7; 1400; 247.54129999999995; 15.684125789755987; 1400.0; 0.0; 5500.2; 155.5490633565857; 423.53080056; 82.4; 6.09553570701998; 164.2; 9.772978620211502; 6.412139358598058E-9; 2.035078725432086E-10
8; 1600; 307.3694; 13.63332975713074; 1600.0; 0.0; 5995.6; 128.3902038492207; 575.1555097600001; 103.9; 5.820461990063827; 202.4; 8.302610031389728; 5.883073972902459E-9; 1.8076920029121484E-10
9; 1800; 381.98290000000003; 21.296897355926973; 1800.0; 0.0; 6570.7; 184.45177026950856; 777.1337728199999; 128.8; 8.323994767471257; 251.8; 13.595750970227588; 5.421787192022995E-9; 1.601498869133285E-10
10; 2000; 455.684; 24.815475050862915; 2000.0; 0.0; 7017.6; 180.89542712726475; 984.9341952000001; 153.0; 11.135528725660043; 301.8; 14.234543274099883; 5.0769001901910534E-9; 1.388399492511032E-10
11; 2200; 516.3771; 21.25806745397561; 2200.0; 0.0; 7316.8; 139.541152830745; 1177.78236928; 173.6; 9.323804659758448; 341.7; 12.570247058475466; 4.8120003747750044E-9; 1.2221358878321755E-10
12; 2400; 617.0701; 23.97841992037377; 2400.0; 0.0; 7887.1; 141.74268548637312; 1492.9523138400002; 203.9; 8.912537984958792; 412.1; 16.50218840706354; 4.553584535209007E-9; 1.0990111992177193E-10
13; 2600; 688.7574999999999; 42.760725340095824; 2600.0; 0.0; 8234.6; 252.1984227635939; 1763.0245661600004; 229.2; 14.512829573250773; 458.7; 28.97144187720805; 4.32783842817635E-9; 1.0089695056462706E-10
14; 2800; 765.2136; 18.31812253358831; 2800.0; 0.0; 8554.0; 97.34588960106237; 2048.785648; 254.9; 4.38304815295373; 509.3; 14.682188755995023; 4.138985272367445E-9; 9.268986661036005E-11
15; 3000; 871.6852000000001; 41.41639382820931; 3000.0; 0.0; 8989.9; 184.03529250904265; 2424.5490603; 286.0; 13.711309200802088; 584.7; 28.17031534553113; 3.970979446483139E-9; 8.48706920877249E-11


==> csv/performance/table/APLowMemTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 17989; 99603.0; NaN; 17989.0; NaN; 25047.0; NaN; 112854.38887701002


==> csv/performance/table/APTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 17989; 31743.0; NaN; 17989.0; NaN; 25047.0; NaN; 112854.38887701002


==> csv/performance/table/OnlineRetailLowMemTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 17086; 2194.0; NaN; 17086.0; NaN; 3464.0; NaN; 2050.19971456


==> csv/performance/table/OnlineRetailTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 17086; 375.0; NaN; 17086.0; NaN; 3464.0; NaN; 2050.19971456


==> csv/performance/table/ReutersLowMemTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 7142; 4358.0; NaN; 7142.0; NaN; 9567.0; NaN; 6536.89326438


==> csv/performance/table/ReutersTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 7142; 2448.0; NaN; 7142.0; NaN; 9567.0; NaN; 6536.89326438


==> csv/performance/table/TaFengLowMemTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 105010; 55556.0; NaN; 105010.0; NaN; 7893.0; NaN; 65420.6513949


==> csv/performance/table/TaFengTGPFixedDocsExp.csv <==
step; docs; avgTimeSec; stdDevTimeSec; avgDocs; stdDevDocs; avgWords; stdDevWords; complBase
1; 105010; 5559.0; NaN; 105010.0; NaN; 7893.0; NaN; 65420.6513949


==> csv/perplexity/APLarge/APLDAPerplexityExperiment.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 3231.6735216086063; 3231.673521608601; 0.0
10; 3231.6741629831486; 2157.956695611154; 0.0
20; 3231.6738064608785; 1926.7590960480647; 0.0
30; 3231.675083330064; 1830.976609483301; 0.0
40; 3231.6770683072023; 1796.7525768084206; 0.0
50; 3231.696051132718; 1774.4685960899153; 0.0
60; 3231.691338340353; 1789.4186906338919; 0.0
70; 3231.692681834042; 1792.5108797170715; 0.0
80; 3231.7061254729006; 1802.1940619062727; 0.0
90; 3231.7313121507455; 1822.7297570777707; 0.0
100; 3231.7197016348464; 1849.2623328671195; 0.0
110; 3231.743773301044; 1872.66258276107; 0.0
120; 3231.7122426199253; 1885.8889679857543; 0.0
130; 3231.7133430326026; 1907.967191925172; 0.0
140; 3231.76490011648; 1938.566613153675; 0.0
150; 3231.7007942877294; 1971.892856285166; 0.0
160; 3231.7041208693195; 1987.6538774856817; 0.0
170; 3231.706049600455; 1989.2800672141768; 0.0
180; 3231.727621374254; 2013.7365017710088; 0.0
190; 3231.712765208805; 2041.535953470836; 0.0
200; 3231.7025862201663; 2045.0080339895558; 0.0


==> csv/perplexity/APLarge/APLDAPerplexityExperimentOpt.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 3231.6735216086063; 3231.673521608601; 0.0
10; 3231.674013929372; 2147.7593499616237; 0.0
20; 3231.6757531051458; 1928.4075267330759; 0.0
30; 3231.683186938631; 1817.2351021492357; 0.0
40; 3231.6761360198843; 1741.5094645620113; 0.0
50; 3231.7044634887757; 1681.1732834137688; 0.0
60; 3231.679812672412; 1641.1323108077047; 0.0
70; 3231.6784977694215; 1610.4101814963128; 0.0
80; 3231.6775183192467; 1581.4971097124305; 0.0
90; 3231.6751986462828; 1561.1583106598055; 0.0
100; 3231.6807071059893; 1541.5201795628159; 0.0
110; 3231.6867574505313; 1525.7186955210734; 0.0
120; 3231.6794769751527; 1510.827711463212; 0.0
130; 3231.684982141585; 1502.4674209997493; 0.0
140; 3231.6821733620186; 1487.8377519026583; 0.0
150; 3231.7069683697664; 1474.618934530421; 0.0
160; 3231.6963195174935; 1467.8386569201596; 0.0
170; 3231.696625626748; 1460.3301059925793; 0.0
180; 3231.702652860038; 1454.6334490844074; 0.0
190; 3231.68800919657; 1453.764332922745; 0.0
200; 3231.6771577358354; 1444.1850366086803; 0.0


==> csv/perplexity/APLarge/APTGPerplexityExperiment.csv <==
topics; perplexity; alphaConc
200; 2108.2859875009335; 102.642578125
190; 2111.8287527329635; 99.35986328125
180; 2117.750994162837; 96.19873046875
170; 2129.4981489787806; 93.6455078125
160; 2139.8877159388344; 91.82177734375
150; 2145.7597796292994; 88.5390625
140; 2147.7964250160717; 84.04052734375
130; 2155.319496057502; 80.39306640625
120; 2158.463296437927; 75.6513671875
110; 2172.4887900325016; 72.36865234375
100; 2185.146959681562; 68.11328125
90; 2206.846809483063; 64.9521484375
80; 2223.540765869563; 60.21044921875
70; 2245.471585918393; 55.2255859375
60; 2266.112236604988; 49.146484375
50; 2306.915357887528; 45.0126953125
40; 2349.8882475354735; 39.1767578125
30; 2418.606420997572; 33.70556640625
20; 2506.694350454171; 26.41064453125
10; 2687.689857368048; 18.14306640625
1; 3231.673521608595; 249.87841796875


==> csv/perplexity/BelgianRS/APExtractLDAPerplexityExperiment.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 1428.4459019306305; 1428.4459019306305; 0.0
10; 1428.4459722359263; 1252.3856507407775; 0.0
20; 1428.4470256313314; 1189.4977589334076; 0.0
30; 1428.4538872768592; 1163.271121538605; 0.0
40; 1428.4473125544082; 1150.9078487922648; 0.0
50; 1428.443876618896; 1134.8398923280336; 0.0
60; 1428.4567725725099; 1130.552740762692; 0.0
70; 1428.4703727179888; 1129.8364790710712; 0.0
80; 1428.4596955709994; 1122.1317800713273; 0.0
90; 1428.4419509789702; 1119.6012876815428; 0.0
100; 1428.4695079223716; 1119.6329656178873; 0.0
110; 1428.4587909951251; 1121.8934881758237; 0.0
120; 1428.45871368838; 1120.6597903898949; 0.0
130; 1428.4504844614864; 1126.6289712705034; 0.0
140; 1428.4594039021517; 1126.231327197446; 0.0
150; 1428.477459140966; 1125.431938788695; 0.0
160; 1428.4518680782496; 1125.627200661556; 0.0
170; 1428.4997344759643; 1126.5760554590056; 0.0
180; 1428.483040501146; 1126.5565402308223; 0.0


==> csv/perplexity/BelgianRS/APExtractLDAPerplexityExperimentOpt.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 1428.4459019306305; 1428.4459019306305; 0.0
10; 1428.4454462599015; 1216.1074271420523; 0.0
20; 1428.4448424238092; 1177.4628596521345; 0.0
30; 1428.4507812006723; 1150.5130985808391; 0.0
40; 1428.4220201051849; 1129.6542163723318; 0.0
50; 1428.4379537117832; 1115.6685958251533; 0.0
60; 1428.4548745286731; 1108.4624083718227; 0.0
70; 1428.4413648238478; 1098.973471863627; 0.0
80; 1428.448796350913; 1099.2463961405053; 0.0


==> csv/perplexity/BelgianRS/APExtractTGLRPerplexityExperiment.csv <==
topics; perplexity; alphaConc
200; 1377.0607855492367; 77.47509765625
190; 1377.2078435991803; 76.8671875
180; 1377.7329469020751; 76.1376953125
170; 1378.2359891281048; 75.52978515625
160; 1380.2084422503985; 75.408203125
150; 1384.4331464709992; 75.04345703125
140; 1388.899368508889; 74.921875
130; 1388.8492544458127; 71.39599609375
120; 1389.9174532572815; 70.544921875
110; 1390.8004742237547; 69.45068359375
100; 1391.3970095983314; 69.69384765625
90; 1392.7998581266165; 69.0859375
80; 1395.9593007742283; 68.3564453125
70; 1402.6862386074006; 69.572265625
60; 1404.5150841720856; 68.96435546875
50; 1406.5036612923584; 69.0859375
40; 1410.3987225404571; 69.45068359375
30; 1414.1099508775699; 69.0859375
20; 1410.9643942685102; 53.2802734375
10; 1416.2187873138305; 46.71484375
1; 1428.4459019306266; 249.87841796875


==> csv/perplexity/NIPS/NIPSLDAPerplexityExperiment.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 1568.1363595009752; 1568.1363595009377; 0.0
10; 1568.1365725517835; 1162.8693755771371; 0.0
20; 1568.1374687582863; 1082.5539610534818; 0.0
30; 1568.1425919508972; 1059.4478312271096; 0.0
40; 1568.1515146594747; 1074.8426694588097; 0.0
50; 1568.1208417116077; 1082.566071439987; 0.0
60; 1568.179991242851; 1097.1144323776998; 0.0
70; 1568.140958085888; 1115.0033551540848; 0.0
80; 1568.1422823200248; 1133.588847355713; 0.0
90; 1568.1289993175799; 1154.1569029877169; 0.0
100; 1568.1517050195594; 1182.693863844719; 0.0
110; 1568.1208759579954; 1205.0096681689301; 0.0
120; 1568.156398951291; 1209.107179599907; 0.0
130; 1568.1679276436405; 1220.7262617006002; 0.0
140; 1568.118564374087; 1252.5112763439884; 0.0
150; 1568.1524605084765; 1267.02280044449; 0.0
160; 1568.230017875143; 1278.696768612116; 0.0
170; 1568.1647508702645; 1304.5678140822442; 0.0
180; 1568.1979193270377; 1299.191087388315; 0.0
190; 1568.1567614404921; 1315.9523381647923; 0.0
200; 1568.129862231927; 1325.2686053031011; 0.0


==> csv/perplexity/NIPS/NIPSLDAPerplexityExperimentOpt.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 1568.1363595009752; 1568.1363595009377; 0.0
10; 1568.1373843389263; 1162.05994872277; 0.0
20; 1568.139635397612; 1079.3965929625858; 0.0
30; 1568.1424605323198; 1035.3514155000094; 0.0
40; 1568.1449461411653; 1009.8295812349083; 0.0
50; 1568.1655931343998; 985.6119699464017; 0.0
60; 1568.144362422777; 969.0499414279178; 0.0
70; 1568.1375702256378; 950.8591512464011; 0.0
80; 1568.1788952348115; 940.6098575390262; 0.0
90; 1568.172697004663; 928.3449271611346; 0.0
100; 1568.1477784313427; 917.05421949093; 0.0
110; 1568.1426494743441; 912.813100185361; 0.0
120; 1568.1569414863627; 899.1605837836199; 0.0
130; 1568.1500340130208; 894.3254210059491; 0.0
140; 1568.420996354282; 888.8512582573907; 0.0
150; 1568.1756119411666; 884.2740695302219; 0.0
160; 1568.1531715469453; 873.5446262869101; 0.0
170; 1568.148842503811; 867.356962893947; 0.0
180; 1568.151362264515; 864.5273406603748; 0.0
190; 1568.1585022795246; 853.7793300331333; 0.0
200; 1568.1601584919308; 855.4110677764942; 0.0


==> csv/perplexity/NIPS/NIPSTGLRPerplexityExperiment.csv <==
topics; perplexity; alphaConc
200; 947.2978707932205; 119.177734375
190; 953.7288649091704; 115.287109375
180; 961.3095315076079; 112.49072265625
170; 969.5351583095279; 109.9375
160; 977.9186394804905; 106.65478515625
150; 987.6793071086075; 103.49365234375
140; 995.6291996867654; 99.60302734375
130; 1008.6717880943996; 96.92822265625
120; 1020.0313730207167; 92.4296875
110; 1033.560457134065; 88.2958984375
100; 1046.3918639502583; 83.189453125
90; 1057.8468769348679; 78.69091796875
80; 1073.778381608995; 73.7060546875
70; 1091.4457254152744; 69.45068359375
60; 1114.2670508361628; 64.83056640625
50; 1137.487000865521; 57.900390625
40; 1164.2118294372526; 51.94287109375
30; 1205.1747685841035; 45.62060546875
20; 1252.7285042983028; 36.98828125
10; 1338.3398733389647; 24.95166015625
1; 1568.1363595009432; 249.87841796875


==> csv/perplexity/OnlineRetail/OnlineRetailLDAPerplexityExperiment.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
10; 1567.1879563444174; 718.6875861302408; 0.0
20; 1567.212149316231; 541.3852726809436; 0.0
30; 1567.185242271862; 459.08327001814627; 0.0
40; 1567.1874242771748; 396.73146054736003; 0.0
50; 1567.215256649858; 360.8350316544444; 0.0
60; 1567.1922252469358; 341.4096882782948; 0.0
70; 1567.19096838262; 315.5768703907383; 0.0
80; 1567.1926818941647; 307.1779823954606; 0.0
90; 1567.1886525906489; 295.2365245843143; 0.0
100; 1567.1881848709268; 286.3367480968113; 0.0
110; 1567.1957167159312; 282.152590905388; 0.0
120; 1567.2023130005225; 277.0825714517093; 0.0
130; 1567.200420641374; 273.84649514991804; 0.0
140; 1567.1715149868435; 267.5384475273251; 0.0
150; 1567.1894970179876; 264.13228132684486; 0.0
160; 1567.1605302558833; 262.73129887413404; 0.0
170; 1567.2027151373838; 266.6843168362916; 0.0
180; 1567.1772238498195; 273.31563828566374; 0.0
190; 1567.1851536349334; 270.87902825325114; 0.0
200; 1567.1951228148005; 269.2545335138684; 0.0



==> csv/perplexity/OnlineRetail/OnlineRetailLDAPerplexityExperimentOpt.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
10; 1567.187426234269; 710.5477980258042; 0.0
20; 1567.1891224170306; 538.8061828834924; 0.0
30; 1567.190982680869; 456.77064448686826; 0.0
40; 1567.1886553086085; 394.0860976675346; 0.0
50; 1567.1836898993279; 357.57812853656685; 0.0
60; 1567.187629542442; 327.6017692115948; 0.0
70; 1567.1816458867925; 302.0404964882945; 0.0
80; 1567.182710554688; 285.65407003391374; 0.0
90; 1567.1602695953281; 268.6116365136057; 0.0
100; 1567.189245465205; 254.9776727617649; 0.0
110; 1567.1990158514443; 244.60053556064057; 0.0
120; 1567.1837289847426; 233.75156533495974; 0.0
130; 1567.1895009679374; 223.57657380666853; 0.0
140; 1567.1853613969047; 216.18490935829468; 0.0
150; 1567.1531712727367; 207.55927000622017; 0.0
160; 1567.2445539261564; 201.29618976822107; 0.0
170; 1567.1965712117292; 198.14675392769368; 0.0
180; 1567.3960240936779; 194.32244024775758; 0.0
190; 1567.1695098324342; 188.17443514985155; 0.0
200; 1567.2099011723287; 181.95719935971533; 0.0



==> csv/perplexity/OnlineRetail/OnlineRetailTGLRPerplexityExperiment.csv <==
topics; perplexity; alphaConc
200; 185.37296408542832; 4.0
190; 190.08275860739366; 4.0
180; 195.65839905238875; 4.0
170; 201.2117823987424; 4.0
160; 207.57617868877549; 4.0
150; 215.05302792766028; 4.0
140; 223.41658944251233; 4.0
130; 232.01108472108285; 4.0
120; 241.58524476494802; 4.0
110; 253.18405132199575; 4.0
100; 266.63538807135274; 4.0
90; 282.60065995462287; 4.0
80; 301.7717604952539; 4.0
70; 323.30607256561314; 4.0
60; 350.5812064166891; 4.0
50; 384.707297456484; 4.0
40; 429.32449457686977; 4.0
30; 497.4768078108478; 4.0
20; 606.3664997359415; 4.0
10; 804.4579697829013; 4.0


==> csv/perplexity/TaFeng/TaFengLDAPerplexityExperiment.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 3592.861968631248; 3592.861968631242; 0.0
10; 3592.8628147717473; 2412.31556858657; 0.0
20; 3592.8650388786314; 1945.778941720184; 0.0
30; 3592.8611778941354; 1773.4001111973032; 0.0
40; 3592.8587917033983; 1703.0518977639017; 0.0
50; 3592.853459778967; 1644.8638826481997; 0.0
60; 3592.862159962309; 1621.4525056861173; 0.0
70; 3592.8810072828605; 1611.826013503373; 0.0
80; 3592.8658528430838; 1609.4400432419004; 0.0
90; 3592.829968090459; 1604.378270737308; 0.0
100; 3592.8621925648795; 1616.0009175586856; 0.0
110; 3592.8981151371613; 1636.884251068243; 0.0
120; 3592.868012084342; 1659.207601459941; 0.0
130; 3592.870575397568; 1686.1563872726954; 0.0
140; 3592.879453058232; 1696.4382200850143; 0.0
150; 3592.873980705403; 1707.8750903102077; 0.0
160; 3592.834343157285; 1756.7195081290981; 0.0
170; 3592.865708738966; 1750.1507226149954; 0.0
180; 3592.908455034292; 1772.334344358755; 0.0
190; 3592.872693301555; 1781.4985630682552; 0.0
200; 3592.8403352243777; 1824.2131535154342; 0.0
210; 3592.8616742349277; 1846.187244118031; 0.0
220; 3592.865420350757; 1851.8892065162913; 0.0
230; 3592.897162283556; 1899.1100732224245; 0.0
240; 3592.8695879520856; 1905.4059537132214; 0.0
250; 3592.881018843482; 1922.5339083748863; 0.0
260; 3592.89025720298; 1960.068074777637; 0.0
270; 3592.895168812894; 1982.490909220994; 0.0
280; 3592.8857896524232; 2010.7606335758965; 0.0
290; 3592.869959425148; 2036.9594536263662; 0.0
300; 3592.9028745603614; 2054.5090221112014; 0.0
310; 3592.873847428572; 2080.235205831708; 0.0
320; 3592.863916665422; 2087.056047681842; 0.0
330; 3592.857407546452; 2120.7887774910378; 0.0
340; 3592.9036524547128; 2177.3256989382335; 0.0
350; 3592.888790384525; 2195.8831036764973; 0.0
360; 3592.8480126707777; 2211.5646522481993; 0.0
370; 3592.824669055456; 2247.343455485375; 0.0
380; 3592.9526706266574; 2249.160910457363; 0.0
390; 3592.92997349631; 2297.5701813260516; 0.0
400; 3592.860796181628; 2317.1781215484066; 0.0



==> csv/perplexity/TaFeng/TaFengLDAPerplexityExperimentOpt.csv <==
topics; perplexityMean; perplexityLR; perplexityInt
1; 3592.861968631248; 3592.861968631242; 0.0
10; 3592.86093121587; 2226.2528530442783; 0.0
20; 3592.8632517402466; 1889.64473181827; 0.0
30; 3592.8330972328363; 1733.1589852988793; 0.0
40; 3592.8606185504777; 1645.594663799037; 0.0
50; 3592.8646669231935; 1551.4538217691181; 0.0
60; 3592.836082022601; 1504.2737231572496; 0.0
70; 3592.8574640045335; 1441.9460457370817; 0.0
80; 3592.851705747432; 1402.0418351624237; 0.0
90; 3592.8479234539313; 1371.2646759183574; 0.0
100; 3592.8704018661147; 1336.1359200679378; 0.0
110; 3592.88173242768; 1323.4457790851893; 0.0
120; 3592.8679709916423; 1299.579707873158; 0.0
130; 3592.865141616539; 1281.7332730504497; 0.0
140; 3592.8830254625645; 1263.0909920845; 0.0
150; 3592.880777854443; 1242.9256342976241; 0.0
160; 3592.873432408144; 1225.8497594268877; 0.0
170; 3592.8863072834747; 1214.8688480174785; 0.0
180; 3592.852826556862; 1204.7821555756204; 0.0
190; 3592.88498545579; 1198.7537694168366; 0.0
200; 3592.8622586540587; 1192.224359157353; 0.0
210; 3592.8708967572793; 1174.080301774494; 0.0
220; 3592.927063984308; 1159.6715737143543; 0.0
230; 3592.8535215910824; 1157.2369406502462; 0.0
240; 3592.853743250851; 1149.1665117768296; 0.0
250; 3592.8296480506497; 1133.621296210927; 0.0
260; 3592.8509592580162; 1121.809964145239; 0.0
270; 3592.847843806362; 1120.9639401599795; 0.0
280; 3592.8768714576254; 1111.30762195816; 0.0
290; 3592.9040477473677; 1111.1458045097868; 0.0
300; 3592.866192900959; 1106.9663285801694; 0.0
310; 3592.9099841394627; 1101.3260186946711; 0.0
320; 3592.8567595280238; 1096.7897331331806; 0.0
330; 3592.85813785741; 1090.1647834806618; 0.0
340; 3592.849255977047; 1079.291867115319; 0.0
350; 3592.891352908225; 1081.5320785665274; 0.0
360; 3592.8453698126127; 1086.8355907191926; 0.0
370; 3592.871133831892; 1068.302904147011; 0.0
380; 3592.9200345481577; 1071.789181299797; 0.0
390; 3592.9031475610195; 1068.2832078373558; 0.0
400; 3592.8565563661346; 1061.0894163461842; 0.0



==> csv/perplexity/TaFeng/TaFengTGLRPerplexityExperiment.csv <==
topics; perplexity; alphaConc
400; 1406.4278114736057; 9.87548828125
390; 1411.936950547715; 9.87548828125
380; 1420.5629018110822; 9.87548828125
370; 1430.25570455419; 9.87548828125
360; 1438.1587568126656; 9.87548828125
350; 1444.0545187910398; 9.75390625
340; 1453.7688256378142; 9.75390625
330; 1462.6745861914492; 9.75390625
320; 1473.1819929169344; 9.75390625
310; 1484.7008750887221; 9.63232421875
300; 1495.4403224422122; 9.63232421875
290; 1509.6879103890476; 9.63232421875
280; 1521.6982649046508; 9.63232421875
270; 1535.6881535162513; 9.5107421875
260; 1546.2798526719785; 9.5107421875
250; 1560.3760688394293; 9.38916015625
240; 1572.2752306373002; 9.38916015625
230; 1592.354257518854; 9.38916015625
220; 1609.3797717788207; 9.38916015625
210; 1623.3133193398503; 9.38916015625
200; 1644.2847714809727; 9.267578125
190; 1662.9333523218877; 9.267578125
180; 1682.034161348162; 9.14599609375
170; 1706.5935022761869; 9.14599609375
160; 1736.5920258652927; 9.14599609375
150; 1759.2629594447512; 9.0244140625
140; 1789.7353315404312; 9.0244140625
130; 1824.3506807392287; 9.0244140625
120; 1855.0341261966244; 8.90283203125
110; 1896.93093347158; 8.90283203125
100; 1942.702916471114; 8.78125
90; 1989.0367632807015; 8.78125
80; 2046.1408279140066; 8.65966796875
70; 2116.6053759071374; 8.5380859375
60; 2189.6646965791797; 8.41650390625
50; 2265.1438056274237; 8.294921875
40; 2393.7881717564615; 8.17333984375
30; 2531.288174551027; 7.80859375
20; 2707.9660591332395; 7.44384765625
10; 2999.6390584164205; 6.5927734375
1; 3592.861968631242; 249.87841796875


==> csv/twc/TWCLDAPerplexityChangeAlphaExp.csv <==
alpha1; step; perplexityLRAvg; perplexityLRStdDev; errorRateAvg; errorRateStdDev
1.625; 1; 180.20265670653546; 0.8354333889027081; 0.5706957446209113; 0.05081738167468381
2.6; 2; 177.96769250786375; 1.0382643199184691; 0.470669851665991; 0.058702224845211856
3.25; 3; 176.12723298813447; 0.7706142712320928; 0.37002628883149946; 0.04219849161658018
3.714285714285714; 4; 175.03756699674955; 0.022897665065180234; 0.2889364668178217; 5.701575987847447E-4
4.0625; 5; 174.39047438299482; 0.02876862857692267; 0.2231117378120913; 8.304577236841336E-4
4.333333333333333; 6; 173.93655630078032; 0.02042321739346961; 0.16203163074529542; 0.0012205775810235407
4.55; 7; 173.62901539793802; 0.014993592294694673; 0.11192876404891706; 0.0012710959795641968
4.7272727272727275; 8; 173.37406788472867; 0.012025112400853797; 0.0784643903704626; 0.001469508432669102
4.875; 9; 173.2550684071288; 0.010017022784994714; 0.06127458956568979; 0.0010799394417482934
5.0; 10; 173.21823198388608; 0.010710301773934118; 0.05338589843837279; 7.597087638981505E-4


==> csv/twc/TWCLDAPerplexityChangeAlphaExp2.csv <==
alpha1; step; perplexityLRAvg; perplexityLRStdDev; errorRateAvg; errorRateStdDev
1.625; 1; 175.57042592552705; 0.6001480194649512; 0.548145353364158; 0.048143398086273
2.6; 2; 173.38553004075385; 0.9829771602264191; 0.45514059490011843; 0.0513385178902307
3.25; 3; 171.70438168687403; 0.6211615140362452; 0.36439955031193555; 0.030197577776922203
3.714285714285714; 4; 170.7248613108157; 0.014956359883694044; 0.29061934475791185; 5.113787811319006E-4
4.0625; 5; 170.06310199623078; 0.018115337149556265; 0.2244328585441383; 8.277143905309143E-4
4.333333333333333; 6; 169.64191903137288; 0.014420484017708285; 0.16340430230279893; 0.0012467954429916882
4.55; 7; 169.33967474404628; 0.01366278407596815; 0.1125607691083197; 0.0011828889833729588
4.7272727272727275; 8; 169.1437721576172; 0.011558068067527447; 0.0783462419035845; 0.0011980254201344593
4.875; 9; 169.0145069862209; 0.010685078105770579; 0.059342591275029166; 0.001062822346338781
5.0; 10; 169.0051170767044; 0.00995606783387543; 0.05084009872389275; 6.616063335754838E-4


==> csv/twc/TWCLDAPerplexityChangeDocsExp.csv <==
step; docs; perplexityLRAvg; perplexityLRStdDev; errorRateAvg; errorRateStdDev
1; 500; 169.48150030290387; 0.14472384884079523; 0.24082075822626176; 0.0028380231915119502
2; 1000; 172.93301294871148; 0.07572942962673818; 0.1598345091406227; 0.0014946951161108784
3; 1500; 175.03789686498348; 0.048279195640361504; 0.12830477253847866; 0.0015437397108725023
4; 2000; 178.7190167840141; 0.0380584046774931; 0.1121728671258599; 0.0015246393806670209
5; 2500; 167.62117654979104; 0.029237579441516618; 0.09057785280080698; 0.001315639200688329
6; 3000; 172.30553477712735; 0.025670456155411178; 0.08055130218110886; 0.0011266501678303903
7; 3500; 174.09592356763378; 0.027222292497026394; 0.07294969759711592; 0.0011882720333845178
8; 4000; 174.36791068657948; 0.020918848781134477; 0.06793570020182925; 9.543326865114582E-4
9; 4500; 172.99830442321706; 0.02293362621063031; 0.06292899284986178; 0.001112268211969815
10; 5000; 176.50284850264507; 0.018195554649054167; 0.05922546637422392; 8.83768033176104E-4
11; 5500; 172.4990115263873; 0.015694201815182912; 0.05590778442077424; 6.211875379647567E-4
12; 6000; 173.21820761719428; 0.015215639956734315; 0.05339905899988396; 7.614358966328473E-4
13; 6500; 173.0820173945219; 0.012594865272900687; 0.04917031274718161; 7.508496405048734E-4
14; 7000; 173.93776726283156; 0.012086780199676914; 0.04622709355610411; 5.97935360071074E-4
15; 7500; 175.28377057245675; 0.010378136820243912; 0.04414971174682312; 5.959378504905951E-4
16; 8000; 173.8819678291645; 0.010567958060883495; 0.043456794406182817; 5.206721144981861E-4
17; 8500; 175.3568127954541; 0.01171927891446995; 0.041093753600619155; 5.979825036932535E-4
18; 9000; 173.54140622892115; 0.008873717275891986; 0.03846497854493482; 6.303391630532525E-4
19; 9500; 172.11470850891004; 0.010933770708248561; 0.0375605845075761; 4.815766969341612E-4
20; 10000; 172.44233467859064; 0.008646197513484253; 0.0367519024981184; 6.313980125457922E-4


==> csv/twc/TWCLikelihoodTG.csv <==
ntopics;improvement;improvementratio;
19;-3463.507832623385;
18;-3507.590513436673;1.0127277554847907;
17;-3533.88790947487;1.0074972822333332;
16;-3621.2808129168698;1.0247299590934071;
15;-3617.920145455573;0.999071967175451;
14;-3571.7485656961508;0.9872380876572364;
13;-3562.494774476945;0.9974091705927788;
12;-3561.8543783485147;0.9998202394195723;
11;-3572.2435610396205;1.0029167904095853;
10;-3562.0410133025725;0.9971439383785805;
9;-3574.1336367519543;1.0033948580053462;
8;-3564.93446074659;0.9974261801767087;
7;-3601.1147819244507;1.0101489442726763;
6;-3595.2090564008104;0.9983600285241437;
5;-3603.130933189881;1.0022034537254425;
4;-3674.550304795732;1.0198214755250714;
3;-9789.273077323975;2.6640737683051423;
2;-11578.19731987841;1.182743317958749;
1;-14578.418129249068;1.2591267644246855;


==> csv/twc/TWCPLSAPerplexityChangeAlphaExp.csv <==
alpha1; topics; tries; perplexityLRAvg; perplexityLRStdDev; errorRateAvg; errorRateStdDev
1.625; 4; 50; 184.59755968671396; 0.6608589443661763; 0.4945074860764557; 0.09601373664695863
5; 4; 50; 184.59755968671396; 0.6608589443661763; 0.4945074860764557; 0.09601373664695863


==> csv/twc/TWCPLSAPerplexityChangeAlphaExp2.csv <==
alpha1; topics; tries; perplexityLRAvg; perplexityLRStdDev; errorRateAvg; errorRateStdDev
1.625; 4; 10; 179.94825543710957; 0.6570879666775614; 0.4476017390321796; 0.11971761464283616
5; 4; 10; 179.94825543710957; 0.6570879666775614; 0.4476017390321796; 0.11971761464283616


==> csv/twc/TWCPerfectPerplexityChangeAlphaExp.csv <==
alpha1;topics; perplexity; errorRate
1.625; 4; 173.0854977740509; 0.030986804224819586
5.0; 4; 173.0854977740509; 0.030986804224819586


==> csv/twc/TWCPerfectPerplexityChangeAlphaExp2.csv <==
alpha1;topics; perplexity; errorRate
1.625; 4; 168.93250322967637; 0.027319398572669185
5.0; 4; 168.93250322967637; 0.027319398572669185



==> csv/twc/TWCPerplexityErrorRateNDocsLDA.csv <==
ndocs;perplexity;perplexity_stddev;perplexityFoldIn;perplexityFoldIn_stddev;err;err_stddev;
100; 171.62678493392636; 5.490402778050615; 267.24923715795745; 14.148697307069733; 0.2208733333333336; 0.020520815853109164; 
200; 172.37170956939678; 4.094456055994595; 212.8136006235115; 7.345781135439522; 0.16781666666666661; 0.013628107302262311; 
300; 168.36703552820407; 4.23114910444492; 190.238972221941; 5.88853263531937; 0.13981333333333357; 0.009407485351886858; 
400; 165.77256098564482; 3.8878200417002162; 179.57667261154955; 4.674477935029545; 0.1220583333333336; 0.007345619299665815; 
500; 163.91779107173898; 3.337499933472398; 173.524713699367; 3.913229139772233; 0.11024533333333308; 0.0056558373845756234; 
600; 162.611253540024; 3.9269937273669546; 169.46407350192368; 4.469225323270231; 0.10164444444444454; 0.005503714353031106; 
700; 160.63318401872536; 3.6464691178290156; 165.70504491167586; 3.997296815008649; 0.09503619047619083; 0.004951299138141742; 
800; 159.45515033127103; 3.4083236062223765; 163.49833495440413; 3.349111390275103; 0.08914000000000011; 0.004874492836722986; 
900; 159.36857260681253; 3.151935590017946; 162.47965663502683; 3.3481494916833543; 0.08429222222222266; 0.004541833878265592; 
1000; 157.69054782721435; 3.918718754537714; 160.26975063614228; 4.1103541888197785; 0.0802303333333334; 0.004529390479355706; 
1100; 156.9753784809498; 3.705578148897026; 159.13002068939784; 3.802719092770072; 0.07621666666666627; 0.003733669956381242; 
1200; 156.60931150776597; 3.7730211964381493; 158.37222684904316; 3.8919110447277414; 0.07421222222222212; 0.0038945615993496163; 
1300; 156.7097705508578; 3.301691456659824; 158.21050181685015; 3.326761524211279; 0.07073358974359012; 0.0033956341852931613; 
1400; 155.14179989538655; 3.315966606658371; 156.35061039950932; 3.345956998710791; 0.06841047619047602; 0.0033830334563554267; 
1500; 155.58540976121742; 3.706147300381259; 156.6946709198787; 3.7399585216997293; 0.06625577777777769; 0.00338769513297821; 
1600; 155.63652736729316; 3.5842803015339255; 156.56139728081303; 3.6710744201155694; 0.064394375; 0.0034981008543481713; 
1700; 154.7414620074499; 3.2629230585424445; 155.5083346780686; 3.3241556089026547; 0.06215921568627436; 0.003172410571127462; 
1800; 154.70306883073866; 3.594402504692055; 155.4482997566151; 3.5229118855685004; 0.060966111111111276; 0.002967362585365797; 
1900; 155.4589958336723; 3.847017469823891; 156.1315498784322; 3.907040748243189; 0.059419473684209745; 0.002716497554498657; 
2000; 154.7172525176046; 3.3239441837104025; 155.24239689680954; 3.2289061453941486; 0.05749633333333304; 0.0031681828551735985; 
2100; 154.36154995042563; 2.9487958603328774; 154.7469785958277; 2.894511328376729; 0.05707888888888901; 0.002330108024685764; 
2200; 153.70046396843333; 3.5452980026648446; 154.09799573031378; 3.6137463708453446; 0.0553822727272727; 0.002705481125855854; 
2300; 153.32924440222055; 3.458311513956207; 153.69584062317526; 3.4757903540195914; 0.05449521739130414; 0.002458449273545298; 
2400; 153.58416204053867; 3.2689487789235425; 153.89698255862547; 3.3647724573758686; 0.05308250000000059; 0.0027276922727243473; 
2500; 152.96612149806336; 3.351762334364468; 153.35182028575957; 3.334858820538444; 0.0519578666666668; 0.002646528485312225; 
2600; 153.33029382054042; 3.5092473579808527; 153.53821608269868; 3.4544384670496386; 0.051614743589743495; 0.002563644335512058; 
2700; 152.8673327145737; 3.715986471073441; 153.06683642026184; 3.7597077750229833; 0.05063185185185237; 0.002648634131638961; 
2800; 152.46428791325422; 3.2399200611289176; 152.59913282673494; 3.220834501235822; 0.04938119047619083; 0.002434406558422904; 
2900; 153.27496397041085; 3.2416915554761268; 153.36582693716252; 3.2228904575641915; 0.04880137931034467; 0.0021129912654076154; 
3000; 152.50196794160863; 3.627163640977157; 152.67950665037586; 3.612863303572968; 0.047956444444444246; 0.002363136415322043; 


==> csv/twc/TWCPerplexityErrorRateNDocsTG.csv <==
ndocs;perplexity;perplexity_stddev;err;err_stddev;
100; 162.84791497672953; 5.0190106416952265; 0.314786666666667; 0.10137747709404127; 
200; 165.169715089684; 4.32278810920374; 0.17010666666666652; 0.07057122040372038; 
300; 161.92740683914107; 4.477515529106811; 0.11214444444444427; 0.0426164638127535; 
400; 159.84712095111487; 4.160822732544184; 0.08417333333333343; 0.0158117861536655; 
500; 158.63858266032537; 3.3208324384440835; 0.07197333333333344; 0.017048733212548014; 
600; 157.51124488583085; 3.6063755864904565; 0.06075777777777758; 0.01470369208456911; 
700; 155.82941330765658; 3.4569316572173148; 0.053063809523809624; 0.011853912025471217; 
800; 155.01226541524608; 3.4120007959898926; 0.0473950000000003; 0.009349454496531656; 
900; 154.97120241080532; 2.882173382042387; 0.04258740740740752; 0.008584503494070493; 
1000; 153.57380766402332; 3.64617671346269; 0.03953099999999965; 0.0098918146335862; 
1100; 153.05670709530278; 3.604535070539768; 0.036867272727272526; 0.008137662459553567; 
1200; 152.6429198954899; 3.7296494045238293; 0.033176666666666854; 0.006527775413711156; 
1300; 152.96320649711137; 3.1386372308921584; 0.031374102564102335; 0.0071409946911251045; 
1400; 151.5477301550906; 3.1724422916060013; 0.02996523809523799; 0.006981762373550112; 
1500; 152.17615164206313; 3.5506522586997686; 0.02935355555555541; 0.006290497702234154; 
1600; 152.17458146704905; 3.3962310612431175; 0.02682249999999997; 0.0062380275901512605; 
1700; 151.48749755947094; 3.3816357712599885; 0.025978235294117247; 0.006029674240334159; 
1800; 151.2789089515909; 3.5508587735493577; 0.023365185185185045; 0.0055310677922684875; 
1900; 152.2853415913191; 3.6469717703030136; 0.023610526315789748; 0.005666223073905443; 
2000; 151.61765916135954; 3.159296819940008; 0.02232600000000018; 0.004727009053338905; 
2100; 151.2166059066781; 2.886954815881028; 0.021323174603174566; 0.004889359726124375; 
2200; 150.74987827426636; 3.363121758279727; 0.02130333333333323; 0.005436816910575144; 
2300; 150.48459109046232; 3.3515653713977707; 0.020737826086956512; 0.004509066062384431; 
2400; 150.89978045606122; 3.1214748246297317; 0.021044305555555476; 0.004195696986614436; 
2500; 150.2576865849978; 3.288491630561665; 0.019580266666666457; 0.004752150760758143; 
2600; 150.62568504312276; 3.3293078443850193; 0.019243589743589973; 0.004593101406727038; 
2700; 150.14731110438487; 3.5626815280555006; 0.017996913580247464; 0.0036851835141117227; 
2800; 149.82259346569236; 3.044949130183744; 0.01771309523809539; 0.004095414796181149; 
2900; 150.68951411260906; 3.238130885722547; 0.01722988505747125; 0.004326735198194434; 
3000; 149.97514547270916; 3.5351563787661022; 0.016852555555555537; 0.003890111032908975; 


==> csv/twc/TWCPerplexityErrorRateVaryAlphaLDA.csv <==
alpha1;perplexity;perplexity_stddev;perplexityFoldIn;perplexityFoldIn_stddev;err;err_stddev;
0.5; 166.68625479284276; 3.6820744525278757; 157.4939344933491; 4.2002817686270735; 0.4265806254513137; 0.08012808833624117; 
1.0; 166.03237195634597; 4.2058107896245165; 157.77493843307562; 4.327743528412189; 0.4036780536577236; 0.10635985082569517; 
1.5; 163.29610710578885; 5.001996734221123; 156.6911001446027; 4.995469919181297; 0.3363801033161137; 0.16098593387918037; 
2.0; 159.7945281560643; 5.0755027061189235; 154.78978504831971; 4.94176219859884; 0.22551719157918104; 0.12336889891323796; 
2.5; 158.41705097306732; 5.078125653111279; 154.77508154922626; 4.939090984835332; 0.1691113703271676; 0.09792376741087333; 
3.0; 155.8843229824731; 5.248094765574893; 153.45239897787695; 5.216248627379564; 0.11305093595511817; 0.06021058270550665; 
3.5; 153.66717836822153; 4.481254335851031; 152.16362818511288; 4.3852980883022905; 0.08413636616119513; 0.05045790952914562; 
4.0; 153.5976973657085; 4.265171604137839; 152.7843557083128; 4.237628077664966; 0.060545409098483716; 0.03648089578669354; 
4.5; 151.8531473612572; 3.7685604485050357; 151.48189997602628; 3.7177806225275782; 0.05013225573515545; 0.03503252225137141; 
5.0; 151.92872110085565; 3.5633632696484296; 151.89471322288614; 3.4869834786207057; 0.04025817919235697; 0.02783250168976335; 


==> csv/twc/TWCPerplexityErrorRateVaryAlphaTG.csv <==
x;perplexity;perplexity_stddev;err;err_stddev;
0.5; 149.34976327320192; 3.1383442041941705; 0.011699994445370843; 0.00232242314493567; 
5.0; 149.34976327320192; 3.1383442041941705; 0.011699994445370843; 0.00232242314493567; 


==> csv/twc/TWCTGPerplexityChangeAlphaExp.csv <==
alpha1; topics; perplexity; errorRate
1.625; 4; 174.85368229951345; 0.05870975576456294
5; 4; 174.85368229951345; 0.05870975576456294


==> csv/twc/TWCTGPerplexityChangeAlphaExp2.csv <==
alpha1; topics; perplexity; errorRate
1.625; 4; 171.39203118967612; 0.06593419955470059
5; 4; 171.39203118967612; 0.06593419955470059


==> csv/twc/TWCTGPerplexityChangeDocsExp.csv <==
step; docs; perplexityLRAvg; perplexityLRStdDev; errorRateAvg; errorRateStdDev
1; 500; 178.56445678767375; NaN; 0.35367001076901095; NaN
2; 1000; 177.77583031513777; NaN; 0.1731999682674743; NaN
3; 1500; 179.25994128540094; NaN; 0.14111241276751685; NaN
4; 2000; 181.10685696751267; NaN; 0.09912282442437514; NaN
5; 2500; 169.63358733300183; NaN; 0.08097571028894557; NaN
6; 3000; 175.328997288394; NaN; 0.09881216984049102; NaN
7; 3500; 176.62931559446125; NaN; 0.08131432042391162; NaN
8; 4000; 177.33964950061215; NaN; 0.0815482897842732; NaN
9; 4500; 174.78697987613955; NaN; 0.0686571462315837; NaN
10; 5000; 178.4093916456286; NaN; 0.06450493374134192; NaN
11; 5500; 174.34386161728597; NaN; 0.0644126259323956; NaN
12; 6000; 174.85368229951345; NaN; 0.05870975576456294; NaN
13; 6500; 174.72761538993893; NaN; 0.056571838628308724; NaN
14; 7000; 175.53336855268873; NaN; 0.0578457488969244; NaN
15; 7500; 176.78261393357008; NaN; 0.049593296468426806; NaN
16; 8000; 175.08760145768576; NaN; 0.048641395616450755; NaN
17; 8500; 176.49217494673994; NaN; 0.04293182971122489; NaN
18; 9000; 175.79106838939597; NaN; 0.058077852149560294; NaN
19; 9500; 173.94838014150824; NaN; 0.05421540301197536; NaN
20; 10000; 173.52471807673302; NaN; 0.040230495122671295; NaN


==> csv/twc/TWCUnigramPerplexityChangeAlphaExp.csv <==
alpha1;topics; perplexity; errorRate
1.625; 4; 191.14988378833493; 0.7499999999999999
5.0; 4; 191.14988378833493; 0.7499999999999999



==> csv/twc/TWCUnigramPerplexityChangeAlphaExp2.csv <==
alpha1;topics; perplexity; errorRate
1.625; 4; 186.78596501527218; 0.7499999999999998
5.0; 4; 186.78596501527218; 0.7499999999999998


